A Succinct Multivariate Lazy Multivariate Tower AD for Weil Algebra Computation

We propose a functional implementation of \emph{Multivariate Tower Automatic Differentiation}. Our implementation is intended to be used in implementing $C^\infty$-structure computation of an arbitrary Weil algebra, which we discussed in the previous work.

==> bench-processor/stack.yaml <==
# This file was automatically generated by 'stack init'
#
# Some commonly used options have been documented as comments in this file.
# For advanced use and comprehensive documentation of the format, please see:
# https://docs.haskellstack.org/en/stable/yaml_configuration/

# Resolver to choose a 'specific' stackage snapshot or a compiler version.
# A snapshot resolver dictates the compiler version and the set of packages
# to be used for project dependencies. For example:
#
# resolver: lts-3.5
# resolver: nightly-2015-09-21
# resolver: ghc-7.10.2
#
# The location of a snapshot can be provided as a file or url. Stack assumes
# a snapshot provided as a file might change, whereas a url resource does not.
#
# resolver: ./custom-snapshot.yaml
# resolver: https://example.com/snapshots/2018-01-01.yaml
resolver:
  url: https://raw.githubusercontent.com/commercialhaskell/stackage-snapshots/master/lts/17/7.yaml

allow-newer: true

# User packages to be built.
# Various formats can be used as shown in the example below.
#
# packages:
# - some-directory
# - https://example.com/foo/bar/baz-0.0.2.tar.gz
#   subdirs:
#   - auto-update
#   - wai
packages:
- .

# Dependency packages to be pulled from upstream that are not in the resolver.
# These entries can reference officially published versions as well as
# forks / in-progress versions pinned to a git hash. For example:
#
extra-deps:
- monoidal-containers-0.6.0.1


==> bench-results/diffupto.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
identity/0/AD,1.7609683755819945e-8,1.7384937348204084e-8,1.833342615417578e-8,1.1736993735771701e-9,4.3551705003390763e-10,2.3672999116354197e-9
identity/0/Dn,8.300646470379548e-7,8.24991678585488e-7,8.374874631896958e-7,2.0896764627814963e-8,1.4729473961888066e-8,3.160209009351201e-8
identity/0/STower,8.216336634464063e-7,8.115792518801128e-7,8.35970923071886e-7,4.213965049795313e-8,2.9620796072268436e-8,5.990855448480204e-8
identity/1/AD,2.1804553942198805e-8,2.169302926444403e-8,2.192609447742141e-8,3.6793572308097304e-10,3.0806975487324356e-10,5.006162544526905e-10
identity/1/Dn,2.6461857407604e-6,2.6344362578814537e-6,2.6576516573633507e-6,4.0841867477310586e-8,3.3444767760068426e-8,5.009270951499575e-8
identity/1/STower,1.735959443349193e-6,1.7293562043693822e-6,1.7429018961155187e-6,2.2944321287482456e-8,1.8317411605951432e-8,2.901040775508595e-8
identity/2/AD,2.209717100401822e-8,2.1932964604803567e-8,2.2502295028228945e-8,8.318342916486707e-10,4.0862718781264816e-10,1.5543628930020029e-9
identity/2/Dn,3.1816837543725214e-6,3.162822262308605e-6,3.247235423660621e-6,1.1005258054200158e-7,4.1164465658554355e-8,2.2042270141930345e-7
identity/2/STower,1.7626739517006806e-6,1.7545876616498883e-6,1.7749940129067139e-6,3.427438644228099e-8,2.460003160521437e-8,4.860373333235148e-8
identity/3/AD,2.1928039451594146e-8,2.1822255264810468e-8,2.222279877625745e-8,5.336712861461575e-10,2.0564402607101517e-10,1.022450250822678e-9
identity/3/Dn,3.987817422133637e-6,3.967275264395472e-6,4.00812296036647e-6,6.871238388348635e-8,5.440558510985033e-8,9.516654506855433e-8
identity/3/STower,1.7638847475002274e-6,1.749437592584553e-6,1.7975452891069134e-6,7.149428449283307e-8,3.293634700776418e-8,1.2442712133381309e-7
identity/4/AD,2.205268130246966e-8,2.187913825358998e-8,2.263777813373374e-8,1.085686232488396e-9,3.380944862878357e-10,2.035127712558186e-9
identity/4/Dn,4.898825963917746e-6,4.867446205577961e-6,4.98346375669733e-6,1.6379226587570377e-7,7.058638653008376e-8,3.1314477323665864e-7
identity/4/STower,1.761989137483669e-6,1.7549020677032672e-6,1.7702744385562512e-6,2.7108003807220544e-8,1.9717786045824783e-8,3.8404291508974085e-8
identity/5/AD,2.1759954126764472e-8,2.168809618892129e-8,2.1840549845620098e-8,2.5575786901483376e-10,1.993122318337524e-10,3.503421749934957e-10
identity/5/Dn,5.818473406560349e-6,5.787646143582653e-6,5.86911844278837e-6,1.3172110933259984e-7,9.257560804899296e-8,2.1650815756682273e-7
identity/5/STower,1.775028954505342e-6,1.7654340994549624e-6,1.7865489318265543e-6,3.5167144099049445e-8,2.760926137263433e-8,4.477363375809615e-8
identity/6/AD,2.1839188862175168e-8,2.1734411313249053e-8,2.1974537599822426e-8,3.967753003904964e-10,2.7952352666683404e-10,6.458662224972528e-10
identity/6/Dn,6.665064486418021e-6,6.630823572667779e-6,6.721527093375506e-6,1.3925846207091937e-7,9.14917927605061e-8,2.3099217010907965e-7
identity/6/STower,1.8029316142058202e-6,1.7927635729774407e-6,1.816807110736856e-6,3.97599705716075e-8,3.222686728407834e-8,5.09199794439628e-8
identity/7/AD,2.176343282231111e-8,2.1638438388697817e-8,2.202026622758445e-8,5.794288670160414e-10,3.6553341422088855e-10,8.943578600488063e-10
identity/7/Dn,7.85077898080283e-6,7.808585409176013e-6,7.897622302493504e-6,1.529003561913087e-7,1.1788450623938232e-7,1.9738009561833025e-7
identity/7/STower,1.815414250965398e-6,1.8009346377530624e-6,1.8326299514507329e-6,5.079217321925236e-8,4.077261301432972e-8,7.386026627338512e-8
identity/8/AD,2.1939734361025044e-8,2.1828861488115556e-8,2.221729612705077e-8,5.599048478100883e-10,2.5678031237933003e-10,1.1365637575544402e-9
identity/8/Dn,8.752073353650018e-6,8.726120220274322e-6,8.784643499197571e-6,9.772853097195909e-8,7.39336441865681e-8,1.3120186022047061e-7
identity/8/STower,1.766102188482907e-6,1.7566600001447425e-6,1.7811368876496163e-6,4.2586320710971005e-8,3.293364232002688e-8,6.234680492322316e-8
identity/9/AD,2.180466183142234e-8,2.1706228517842856e-8,2.2042808937425394e-8,4.802053297573145e-10,2.4743825692701216e-10,8.38516255752443e-10
identity/9/Dn,9.711691407091147e-6,9.675321487522999e-6,9.759408916631353e-6,1.4452558221389003e-7,9.367059662587952e-8,2.5064866224293016e-7
identity/9/STower,1.76675588907313e-6,1.7578509322235632e-6,1.7784088913910905e-6,3.593729595006989e-8,2.862146346009465e-8,5.485410518633659e-8
identity/10/AD,2.190207306494026e-8,2.172772909258266e-8,2.2064470999550394e-8,5.66642340877214e-10,4.6396856267440644e-10,7.407716362310382e-10
identity/10/Dn,1.1348600942400409e-5,1.1310156391793155e-5,1.1404055095342825e-5,1.6111483033735045e-7,1.2522280567816305e-7,2.0493685381328522e-7
identity/10/STower,1.8040008934649522e-6,1.7916683434175478e-6,1.818934565886343e-6,4.5437283106771255e-8,3.384792617906093e-8,6.491432531151272e-8
exp x/0/AD,3.3034810678723765e-8,3.2801642340744715e-8,3.3403155027562443e-8,9.523614270483226e-10,6.109930819520551e-10,1.5393877362708012e-9
exp x/0/Dn,8.889326495143073e-6,8.758477051471366e-6,9.16596816531514e-6,5.972264769165659e-7,3.2449938685980723e-7,1.126867797242852e-6
exp x/0/STower,9.453149380936141e-7,9.346192462864374e-7,9.64756942628893e-7,4.6076460379198297e-8,2.992671889932619e-8,6.363812595412988e-8
exp x/1/AD,1.5531276562545345e-7,1.5376799231789107e-7,1.5724021899908303e-7,5.633515387803818e-9,4.5389398722680545e-9,7.256109794308224e-9
exp x/1/Dn,3.061728609531173e-5,3.0363470109269923e-5,3.104914178963682e-5,1.129819637563007e-6,7.785175867598835e-7,1.6225407559480938e-6
exp x/1/STower,2.065758265279596e-6,2.0576901643543394e-6,2.078012736884393e-6,3.522817408378177e-8,2.3531605207771112e-8,5.097770698892001e-8
exp x/2/AD,2.95644029970942e-7,2.9473709766110356e-7,2.97146128099965e-7,3.658132335314316e-9,1.973342478988323e-9,5.14836243201018e-9
exp x/2/Dn,4.4446815248767976e-5,4.412026776809636e-5,4.499912677583729e-5,1.3304867242676092e-6,9.433713487463444e-7,1.7971444872906496e-6
exp x/2/STower,3.2297230463003898e-6,3.207612021490018e-6,3.282143225427171e-6,1.1112870188815404e-7,6.173351678106527e-8,2.0682795556964639e-7
exp x/3/AD,4.2201353809523485e-7,4.201457667298896e-7,4.26335993021251e-7,9.58744477925155e-9,4.798451896137498e-9,1.5696372060707046e-8
exp x/3/Dn,5.803747353444743e-5,5.783026402076608e-5,5.826056952394282e-5,7.398223551741051e-7,5.816840568764979e-7,9.997428918206273e-7
exp x/3/STower,4.448530286954643e-6,4.434151486001765e-6,4.4622394472620126e-6,4.9267471957563674e-8,4.1805247165270334e-8,6.786929419308207e-8
exp x/4/AD,5.687156180024889e-7,5.67032249614435e-7,5.703161375904533e-7,5.622706132835719e-9,4.718943818961836e-9,7.2703468349007895e-9
exp x/4/Dn,7.39796787987368e-5,7.362959593550692e-5,7.469152599597537e-5,1.65167719484416e-6,9.856200634307192e-7,2.9991870366485143e-6
exp x/4/STower,5.8252204576601865e-6,5.77241694209754e-6,5.9919929067142816e-6,2.9132770669541664e-7,1.638877344559865e-7,5.693121212825e-7
exp x/5/AD,6.897418184241921e-7,6.872145351366806e-7,6.964180974961521e-7,1.2347746924665665e-8,6.559723296285143e-9,2.3308562092720498e-8
exp x/5/Dn,8.924058893004573e-5,8.882522577404493e-5,8.985127133968709e-5,1.8472159765546336e-6,1.338599512641815e-6,2.6954857023062044e-6
exp x/5/STower,7.118382365873364e-6,7.088648395697393e-6,7.143821874039895e-6,9.441926433513719e-8,7.822106159938522e-8,1.223139922047192e-7
exp x/6/AD,8.0273143023776e-7,8.000056290656213e-7,8.055310397238019e-7,9.265050103227763e-9,7.625965178313876e-9,1.222720862399372e-8
exp x/6/Dn,1.0649796390034674e-4,1.0602994901307956e-4,1.0712299480459254e-4,1.7678371274096592e-6,1.25590625099433e-6,2.8251061024942892e-6
exp x/6/STower,8.692173253816749e-6,8.665901332902838e-6,8.726645486412795e-6,1.0482086798206406e-7,8.477163985264385e-8,1.413411484883726e-7
exp x/7/AD,9.331802862923303e-7,9.291054350226024e-7,9.388887442962533e-7,1.5848508671313518e-8,1.1309400781310267e-8,2.4092478458446523e-8
exp x/7/Dn,1.278297684622301e-4,1.2719873443010495e-4,1.2889156414253502e-4,2.774433231482893e-6,1.6771694384403113e-6,4.245702737038154e-6
exp x/7/STower,1.01664816321591e-5,1.0117112395480853e-5,1.0217252332630524e-5,1.7293399241313675e-7,1.414942587848452e-7,2.0520172377984064e-7
exp x/8/AD,1.048647813568187e-6,1.0453111296229737e-6,1.0523013863314332e-6,1.2209714609783854e-8,1.0507814005474912e-8,1.559880126584685e-8
exp x/8/Dn,1.5307323257736916e-4,1.5217807825086634e-4,1.545647405493606e-4,3.8715570972828176e-6,1.982869382808191e-6,5.853241629624238e-6
exp x/8/STower,1.209988872213154e-5,1.1987871892247701e-5,1.242665826974264e-5,6.009292559011948e-7,1.835138461853006e-7,1.3170773061035052e-6
exp x/9/AD,1.1789084331868134e-6,1.1756452313898625e-6,1.184847386517771e-6,1.3515251257173344e-8,7.67357520117696e-9,2.398766452495733e-8
exp x/9/Dn,1.7904138338956509e-4,1.7796416161472997e-4,1.806965394641084e-4,4.544410890572015e-6,3.408900646598591e-6,6.499009845485997e-6
exp x/9/STower,1.3919110705369981e-5,1.3846604395154043e-5,1.4086319385792125e-5,3.628660035102071e-7,1.918651274443338e-7,5.980991094770193e-7
exp x/10/AD,1.3102269765133534e-6,1.3077909459856263e-6,1.3160176199380668e-6,1.1856335720765626e-8,6.759187851291269e-9,1.9045832027851472e-8
exp x/10/Dn,2.1175263050528058e-4,2.1001990488897946e-4,2.140495388407614e-4,6.5171306819829864e-6,4.582520852948243e-6,8.193717245985287e-6
exp x/10/STower,1.5512075413115263e-5,1.5410664999760953e-5,1.5634179094965393e-5,3.776651085275061e-7,2.9181616636491915e-7,5.032724491343518e-7
sin x * exp (x^2 + x)/0/AD,3.318023570484457e-7,3.308385050818179e-7,3.329898157580778e-7,3.7106190427466222e-9,2.7379320662835803e-9,5.548447879854969e-9
sin x * exp (x^2 + x)/0/Dn,1.9357478144351977e-5,1.9278437503653173e-5,1.9542896968560594e-5,3.8328261662786173e-7,1.9389319820271172e-7,7.189176181571174e-7
sin x * exp (x^2 + x)/0/STower,1.2025101903749328e-6,1.1968002022362062e-6,1.2081176291302116e-6,1.966237040713589e-8,1.5621169872332566e-8,2.7070285925396467e-8
sin x * exp (x^2 + x)/1/AD,1.009135265381766e-6,1.0070326231756271e-6,1.0136427744177692e-6,1.000768600651304e-8,4.702782791211913e-9,1.589187221192677e-8
sin x * exp (x^2 + x)/1/Dn,6.493522565822262e-5,6.456189191122095e-5,6.564146691024262e-5,1.7701678575520984e-6,9.185063651273596e-7,2.959055419644683e-6
sin x * exp (x^2 + x)/1/STower,2.857605725128832e-6,2.844975913270066e-6,2.8717521011983323e-6,4.382334428504617e-8,3.542547589125658e-8,5.5953010299141955e-8
sin x * exp (x^2 + x)/2/AD,2.038426577980744e-6,2.0302319127135827e-6,2.0451697352721724e-6,2.576024763174417e-8,2.132337821254926e-8,3.267848509937939e-8
sin x * exp (x^2 + x)/2/Dn,1.1676211196189577e-4,1.1624933450268414e-4,1.1791068212279517e-4,2.5594479463518504e-6,1.2073534611623664e-6,4.933063762642293e-6
sin x * exp (x^2 + x)/2/STower,5.164857168734218e-6,5.147914391112464e-6,5.212016338841369e-6,9.22503484227023e-8,5.0895604053015224e-8,1.7410261917543363e-7
sin x * exp (x^2 + x)/3/AD,3.419146994660634e-6,3.3985734561393664e-6,3.4437747977948976e-6,7.280583783417872e-8,5.867053327882967e-8,9.459302712356347e-8
sin x * exp (x^2 + x)/3/Dn,1.6751251629679314e-4,1.6591421756973013e-4,1.6919944655563124e-4,5.5397259165111396e-6,3.953445696779507e-6,7.832151325830522e-6
sin x * exp (x^2 + x)/3/STower,8.846509807758613e-6,8.736094330589668e-6,9.062857936611552e-6,4.967776267025425e-7,3.2253636722811696e-7,7.234749510489667e-7
sin x * exp (x^2 + x)/4/AD,4.93473583480162e-6,4.914284960435783e-6,4.986662066999905e-6,1.1172480429157943e-7,4.438766895331028e-8,2.2324988505395422e-7
sin x * exp (x^2 + x)/4/Dn,2.1236318639723044e-4,2.1190600842963396e-4,2.1352594019505132e-4,2.2667172127729786e-6,9.366384430370141e-7,4.318164181491846e-6
sin x * exp (x^2 + x)/4/STower,1.3721071934192225e-5,1.333182511058942e-5,1.4923439958861458e-5,2.1028084151774104e-6,6.215227145017983e-7,4.265142595500973e-6
sin x * exp (x^2 + x)/5/AD,7.212475911727713e-6,7.126893774945134e-6,7.324638542347532e-6,3.41798771330963e-7,2.5494071837535036e-7,4.6155638058849245e-7
sin x * exp (x^2 + x)/5/Dn,2.736906813914103e-4,2.717958840526145e-4,2.7779985987916366e-4,8.734811245023338e-6,3.0826715020309653e-6,1.4678771371824695e-5
sin x * exp (x^2 + x)/5/STower,2.128779378169829e-5,2.123781795145206e-5,2.1366713500050853e-5,2.1542982922774824e-7,1.237513334551771e-7,3.1832550902646547e-7
sin x * exp (x^2 + x)/6/AD,9.237312710454765e-6,9.16747541210376e-6,9.417953511063468e-6,3.469905062560873e-7,1.5841894665938347e-7,6.353420029380181e-7
sin x * exp (x^2 + x)/6/Dn,3.3942181502021626e-4,3.3618395586797406e-4,3.501664438906706e-4,1.8369631986379794e-5,6.001012739589754e-6,3.7395748054875595e-5
sin x * exp (x^2 + x)/6/STower,3.342661871267629e-5,3.312175457206887e-5,3.460569694416126e-5,1.7955022330883288e-6,3.423155374582228e-7,3.770815784687302e-6
sin x * exp (x^2 + x)/7/AD,1.1410753649093717e-5,1.1361215881126177e-5,1.1498405400599869e-5,2.1623426505917156e-7,1.4736357831523054e-7,3.54196745974386e-7
sin x * exp (x^2 + x)/7/Dn,4.274899987954816e-4,4.243656792598023e-4,4.3803884205216397e-4,1.6224881456925875e-5,5.953544271026545e-6,3.4699384290335814e-5
sin x * exp (x^2 + x)/7/STower,5.536007940098432e-5,5.510987166263845e-5,5.5642379284666405e-5,8.920153886436559e-7,6.749965332729805e-7,1.2008660159180807e-6
sin x * exp (x^2 + x)/8/AD,1.3905506497064555e-5,1.3849324910226688e-5,1.4034011912636323e-5,2.640278325751345e-7,1.3667782863533177e-7,4.881479176721248e-7
sin x * exp (x^2 + x)/8/Dn,5.13502220263069e-4,5.117286225995811e-4,5.150240243655892e-4,6.032639588901306e-6,4.83838153233276e-6,7.7560329671573e-6
sin x * exp (x^2 + x)/8/STower,9.680523384467133e-5,9.649135754308083e-5,9.712575345664124e-5,1.065255477294713e-6,8.855170087262817e-7,1.3332188450970196e-6
sin x * exp (x^2 + x)/9/AD,1.7230002618711603e-5,1.7147861947991e-5,1.7367319255480564e-5,3.24109483256475e-7,2.217947553865003e-7,5.465945991944964e-7
sin x * exp (x^2 + x)/9/Dn,6.474904012051477e-4,6.391576145964383e-4,6.701563802104497e-4,4.575674019494358e-5,1.8152630147285872e-5,8.230772185881813e-5
sin x * exp (x^2 + x)/9/STower,1.8512441455651444e-4,1.8143259322954354e-4,1.962946644118017e-4,1.9627917085677954e-5,5.390375293465071e-6,4.0020213935907624e-5
sin x * exp (x^2 + x)/10/AD,2.1403859146454197e-5,2.1242876699544952e-5,2.1652123047528776e-5,6.797898227914183e-7,5.057939136431211e-7,1.1049784148064114e-6
sin x * exp (x^2 + x)/10/Dn,7.931302331266456e-4,7.830180274117166e-4,8.283066337891322e-4,5.8969563867482936e-5,1.887252487224514e-5,1.1993066322960837e-4
sin x * exp (x^2 + x)/10/STower,3.5042735599913897e-4,3.488193992365199e-4,3.5179938559711194e-4,4.872479612431556e-6,4.079224297067952e-6,6.174083542904139e-6


==> bench-results/liftWeil-complex-speed.csv <==
Name,Mean
sparse/identity/liftSmoothSerisAD,2.3599468446300378e-4
sparse/identity/liftSmoothSuccinctTower,9.497246471590539e-6
sparse/exp x/liftSmoothSerisAD,2.3895536642148534e-4
sparse/exp x/liftSmoothSuccinctTower,9.8824423393038e-6
sparse/sin x * exp (x^2 + x)/liftSmoothSerisAD,2.4000010024794653e-4
sparse/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,1.118779619941415e-5
sparse/sin x * exp (y^2 + z)/liftSmoothSerisAD,2.5600726439509164e-4
sparse/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,2.757625306226337e-5
x + d/identity/liftSmoothSerisAD,2.597594052114403e-4
x + d/identity/liftSmoothSuccinctTower,1.8671778635207367e-5
x + d/exp x/liftSmoothSerisAD,2.6432255019038825e-4
x + d/exp x/liftSmoothSuccinctTower,2.430032178030748e-5
x + d/sin x * exp (x^2 + x)/liftSmoothSerisAD,2.83728712025362e-4
x + d/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,3.149738219789326e-5
x + d/sin x * exp (y^2 + z)/liftSmoothSerisAD,3.2347711783162984e-4
x + d/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,5.592957944312642e-5
dense/identity/liftSmoothSerisAD,4.928373846762975e-4
dense/identity/liftSmoothSuccinctTower,7.310413829197552e-5
dense/exp x/liftSmoothSerisAD,6.023732878611342e-4
dense/exp x/liftSmoothSuccinctTower,1.576534943143528e-4
dense/sin x * exp (x^2 + x)/liftSmoothSerisAD,9.992124777610243e-4
dense/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,3.394616357270327e-4
dense/sin x * exp (y^2 + z)/liftSmoothSerisAD,1.3778857065499266e-3
dense/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,4.036007428581708e-4


==> bench-results/liftWeil-heap-complex.txt <==
liftSmooth Heap Profile


  R[xy]/(x^3 - y^2 y^3)
  
    sparse
    
      identity
      
        Case                      Allocated  GCs
        liftSmoothSerisAD           773496    0
        liftSmoothSuccinctTower     185808    0
      
      exp x
      
        Case                      Allocated  GCs
        liftSmoothSerisAD           775144    0
        liftSmoothSuccinctTower     187760    0
      
      sin x * exp (x^2 + x)
      
        Case                       Allocated  GCs
        liftSmoothSerisAD            776968    0
        liftSmoothSuccinctTower      190272    0
      
      sin x * exp (y^2 + z)
      
        Case                          Allocated     GCs
        liftSmoothSerisAD               799688       0
        liftSmoothSuccinctTower         223872       0
    
    x + d
    
      identity
      
        Case                      Allocated  GCs
        liftSmoothSerisAD           808184    0
        liftSmoothSuccinctTower     200128    0
      
      exp x
      
        Case                      Allocated  GCs
        liftSmoothSerisAD           817712    0
        liftSmoothSuccinctTower     211584    0
      
      sin x * exp (x^2 + x)
      
        Case                       Allocated  GCs
        liftSmoothSerisAD            842936    0
        liftSmoothSuccinctTower      221376    0
      
      sin x * exp (y^2 + z)
      
        Case                          Allocated     GCs
        liftSmoothSerisAD               918072       0
        liftSmoothSuccinctTower         264176       0
    
    dense
    
      identity
      
        Case                      Allocated  GCs
        liftSmoothSerisAD         1348480    1
        liftSmoothSuccinctTower     303496    0
      
      exp x
      
        Case                      Allocated  GCs
        liftSmoothSerisAD         1531496    1
        liftSmoothSuccinctTower     494312    0
      
      sin x * exp (x^2 + x)
      
        Case                       Allocated  GCs
        liftSmoothSerisAD          2319232    2
        liftSmoothSuccinctTower      884536    0
      
      sin x * exp (y^2 + z)
      
        Case                          Allocated     GCs
        liftSmoothSerisAD             3403120       3
        liftSmoothSuccinctTower       1005048       0

==> bench-results/liftWeil-heap.txt <==
liftSmooth Heap Profile

  DOrder 2
  
    sparse
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries            30,864    0
        liftSmoothSerisAD           27,280    0
        liftSmoothSuccinctTower     13,216    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries            34,280    0
        liftSmoothSerisAD           28,928    0
        liftSmoothSuccinctTower     14,752    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries            43,712    0
        liftSmoothSerisAD           30,752    0
        liftSmoothSuccinctTower     16,432    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries           208,464    0
        liftSmoothSerisAD           45,632    0
        liftSmoothSuccinctTower     35,232    0
    
    x + d
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries            34,192    0
        liftSmoothSerisAD           38,688    0
        liftSmoothSuccinctTower     22,344    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries            37,608    0
        liftSmoothSerisAD           40,496    0
        liftSmoothSuccinctTower     25,528    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries            47,040    0
        liftSmoothSerisAD           48,296    0
        liftSmoothSuccinctTower     30,040    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries           215,376    0
        liftSmoothSerisAD           78,776    0
        liftSmoothSuccinctTower     56,520    0
    
    dense
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries            34,192    0
        liftSmoothSerisAD           38,688    0
        liftSmoothSuccinctTower     22,344    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries            37,608    0
        liftSmoothSerisAD           40,496    0
        liftSmoothSuccinctTower     25,528    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries            47,040    0
        liftSmoothSerisAD           48,296    0
        liftSmoothSuccinctTower     30,040    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries           215,376    0
        liftSmoothSerisAD           78,776    0
        liftSmoothSuccinctTower     56,520    0
  
  DOrder 3
  
    sparse
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries            65,704    0
        liftSmoothSerisAD           42,488    0
        liftSmoothSuccinctTower     15,352    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries            75,728    0
        liftSmoothSerisAD           44,136    0
        liftSmoothSuccinctTower     16,888    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries           112,368    0
        liftSmoothSerisAD           45,960    0
        liftSmoothSuccinctTower     18,568    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries         1,076,832    1
        liftSmoothSerisAD           61,784    0
        liftSmoothSuccinctTower     38,312    0
    
    x + d
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries            72,088    0
        liftSmoothSerisAD           61,856    0
        liftSmoothSuccinctTower     26,192    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries            84,440    0
        liftSmoothSerisAD           68,768    0
        liftSmoothSuccinctTower     36,472    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries           121,080    0
        liftSmoothSerisAD           88,160    0
        liftSmoothSuccinctTower     45,432    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries         1,099,512    1
        liftSmoothSerisAD          131,840    0
        liftSmoothSuccinctTower     73,000    0
    
    dense
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries            74,992    0
        liftSmoothSerisAD           87,072    0
        liftSmoothSuccinctTower     34,640    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries            85,016    0
        liftSmoothSerisAD           91,672    0
        liftSmoothSuccinctTower     40,024    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries           121,656    0
        liftSmoothSerisAD          111,192    0
        liftSmoothSuccinctTower     49,816    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries         1,104,488    1
        liftSmoothSerisAD          200,648    0
        liftSmoothSuccinctTower     84,200    0
  
  DOrder 4
  
    sparse
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries           155,496    0
        liftSmoothSerisAD           61,704    0
        liftSmoothSuccinctTower     17,576    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries           189,952    0
        liftSmoothSerisAD           63,352    0
        liftSmoothSuccinctTower     19,112    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries           329,280    0
        liftSmoothSerisAD           65,176    0
        liftSmoothSuccinctTower     20,792    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries         6,368,496    6
        liftSmoothSerisAD           81,944    0
        liftSmoothSuccinctTower     41,480    0
    
    x + d
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries           165,728    0
        liftSmoothSerisAD           81,768    0
        liftSmoothSuccinctTower     29,128    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries           205,824    0
        liftSmoothSerisAD           96,032    0
        liftSmoothSuccinctTower     47,696    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries           345,152    0
        liftSmoothSerisAD          133,040    0
        liftSmoothSuccinctTower     62,376    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries         6,450,384    6
        liftSmoothSerisAD          177,744    0
        liftSmoothSuccinctTower     91,208    0
    
    dense
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries           179,160    0
        liftSmoothSerisAD          174,352    0
        liftSmoothSuccinctTower     47,920    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries           213,616    0
        liftSmoothSerisAD          183,008    0
        liftSmoothSuccinctTower     56,688    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries           352,944    0
        liftSmoothSerisAD          221,424    0
        liftSmoothSuccinctTower     75,224    0
      
      sin x * exp (y^2 + z)
      
        Case                     Allocated  GCs
        liftSmoothSeries         6,556,976    6
        liftSmoothSerisAD          439,376    0
        liftSmoothSuccinctTower    118,680    0
  
  DOrder 3 |*| DOrder 4
  
    sparse
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries         2,233,816    2
        liftSmoothSerisAD          481,296    0
        liftSmoothSuccinctTower    180,608    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries         2,979,696    2
        liftSmoothSerisAD          482,944    0
        liftSmoothSuccinctTower    182,560    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries         6,132,272    5
        liftSmoothSerisAD          484,768    0
        liftSmoothSuccinctTower    185,072    0
      
      sin x * exp (y^2 + z)
      
        Case                       Allocated  GCs
        liftSmoothSeries         355,005,344  343
        liftSmoothSerisAD            510,368    0
        liftSmoothSuccinctTower      221,552    0
    
    x + d
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries         2,324,848    2
        liftSmoothSerisAD          531,128    0
        liftSmoothSuccinctTower    210,088    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries         3,105,800    3
        liftSmoothSerisAD          576,768    0
        liftSmoothSuccinctTower    258,632    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries         6,258,376    6
        liftSmoothSerisAD          621,552    0
        liftSmoothSuccinctTower    274,144    0
      
      sin x * exp (y^2 + z)
      
        Case                       Allocated  GCs
        liftSmoothSeries         357,680,920  345
        liftSmoothSerisAD            699,808    0
        liftSmoothSuccinctTower      320,064    0
    
    dense
    
      identity
      
        Case                     Allocated  GCs
        liftSmoothSeries         3,403,520    3
        liftSmoothSerisAD        1,743,232    1
        liftSmoothSuccinctTower    430,920    0
      
      exp x
      
        Case                     Allocated  GCs
        liftSmoothSeries         4,149,400    4
        liftSmoothSerisAD        1,800,848    1
        liftSmoothSuccinctTower    477,328    0
      
      sin x * exp (x^2 + x)
      
        Case                     Allocated  GCs
        liftSmoothSeries         7,301,976    7
        liftSmoothSerisAD        2,099,584    2
        liftSmoothSuccinctTower    599,312    0
      
      sin x * exp (y^2 + z)
      
        Case                       Allocated  GCs
        liftSmoothSeries         393,863,768  380
        liftSmoothSerisAD          4,344,192    4
        liftSmoothSuccinctTower      752,272    0
  
  R[x,y]/(x^3 - y^2, y^3)
  
    sparse
    
      identity
      
        Case                      Allocated  GCs
        liftSmoothSeries         34,300,104   33
        liftSmoothSerisAD           773,496    0
        liftSmoothSuccinctTower     185,808    0
      
      exp x
      
        Case                      Allocated  GCs
        liftSmoothSeries         51,835,024   50
        liftSmoothSerisAD           775,144    0
        liftSmoothSuccinctTower     187,760    0
      
      sin x * exp (x^2 + x)
      
        Case                       Allocated  GCs
        liftSmoothSeries         126,848,752  123
        liftSmoothSerisAD            776,968    0
        liftSmoothSuccinctTower      190,272    0
      
      sin x * exp (y^2 + z)
      
        Case                          Allocated     GCs
        liftSmoothSeries         22,885,868,784  22,149
        liftSmoothSerisAD               799,688       0
        liftSmoothSuccinctTower         223,872       0
    
    x + d
    
      identity
      
        Case                      Allocated  GCs
        liftSmoothSeries         35,316,776   34
        liftSmoothSerisAD           808,184    0
        liftSmoothSuccinctTower     200,128    0
      
      exp x
      
        Case                      Allocated  GCs
        liftSmoothSeries         52,854,696   51
        liftSmoothSerisAD           817,712    0
        liftSmoothSuccinctTower     211,584    0
      
      sin x * exp (x^2 + x)
      
        Case                       Allocated  GCs
        liftSmoothSeries         127,868,424  123
        liftSmoothSerisAD            842,936    0
        liftSmoothSuccinctTower      221,376    0
      
      sin x * exp (y^2 + z)
      
        Case                          Allocated     GCs
        liftSmoothSeries         23,002,360,568  22,262
        liftSmoothSerisAD               918,072       0
        liftSmoothSuccinctTower         264,176       0
    
    dense
    
      identity
      
        Case                      Allocated  GCs
        liftSmoothSeries         44,728,456   43
        liftSmoothSerisAD         1,348,480    1
        liftSmoothSuccinctTower     303,496    0
      
      exp x
      
        Case                      Allocated  GCs
        liftSmoothSeries         62,297,448   60
        liftSmoothSerisAD         1,531,496    1
        liftSmoothSuccinctTower     494,312    0
      
      sin x * exp (x^2 + x)
      
        Case                       Allocated  GCs
        liftSmoothSeries         137,311,176  132
        liftSmoothSerisAD          2,319,232    2
        liftSmoothSuccinctTower      884,536    0
      
      sin x * exp (y^2 + z)
      
        Case                          Allocated     GCs
        liftSmoothSeries         24,084,041,240  23,313
        liftSmoothSerisAD             3,403,120       3
        liftSmoothSuccinctTower       1,005,048       0

==> bench-results/liftWeil-heap/exp-x.csv <==
size,AD,STower
sparse,775144,187760
x + d,817712,211584
dense,1531496,494312


==> bench-results/liftWeil-heap/identity.csv <==
size,AD,STower
sparse,773496,185808
x + d,808184,200128
dense,1348480,303496


==> bench-results/liftWeil-heap/sin-x-exp-y2-z.csv <==
size,AD,STower
sparse,799688,223872
x + d,918072,264176
dense,3403120,1005048


==> bench-results/liftWeil-speed.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
DOrder 2/sparse/identity/liftSmoothSeries,1.3543512057914287e-5,1.3400849418312355e-5,1.381029509060461e-5,6.600961333734056e-7,3.1727140757173305e-7,1.0631863282212706e-6
DOrder 2/sparse/identity/liftSmoothSerisAD,1.0320950221577348e-5,1.0267179842816246e-5,1.048635954971359e-5,2.8755691976730286e-7,1.205911657075973e-7,5.643734673624474e-7
DOrder 2/sparse/identity/liftSmoothSuccinctTower,3.854768645563786e-6,3.835160282852586e-6,3.912772760037379e-6,1.0779331666937604e-7,4.355326575244944e-8,2.099039985870429e-7
DOrder 2/sparse/exp x/liftSmoothSeries,1.4747083705604998e-5,1.4687155632388694e-5,1.4807785567665611e-5,2.0994958171475484e-7,1.6680318609420176e-7,2.913484986700118e-7
DOrder 2/sparse/exp x/liftSmoothSerisAD,1.0597985880451392e-5,1.0537419171038863e-5,1.0686196999016826e-5,2.508976535450071e-7,1.804199202349144e-7,3.5581975247736794e-7
DOrder 2/sparse/exp x/liftSmoothSuccinctTower,4.043485116075628e-6,4.021441540557224e-6,4.091332669196975e-6,1.052979696637676e-7,5.411545639760772e-8,1.8632579555184596e-7
DOrder 2/sparse/sin x * exp (x^2 + x)/liftSmoothSeries,2.2653186341579053e-5,2.2485157362389242e-5,2.29338604121121e-5,7.282026403722751e-7,4.634373263900348e-7,1.1807278490975514e-6
DOrder 2/sparse/sin x * exp (x^2 + x)/liftSmoothSerisAD,1.2961531957978515e-5,1.2917011235698788e-5,1.3010200653558116e-5,1.5794715570751025e-7,1.1385587577218699e-7,2.29906318062764e-7
DOrder 2/sparse/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,4.482346758680681e-6,4.467960592423791e-6,4.494933310438887e-6,4.845735822361867e-8,3.9520763881214824e-8,5.9499997435650154e-8
DOrder 2/sparse/sin x * exp (y^2 + z)/liftSmoothSeries,9.282589366323675e-5,9.256767844779969e-5,9.312163344304294e-5,9.318294416255634e-7,7.476620547831608e-7,1.2303841375517984e-6
DOrder 2/sparse/sin x * exp (y^2 + z)/liftSmoothSerisAD,2.3125126704245226e-5,2.3024000116654328e-5,2.333294596998597e-5,4.422053467666022e-7,2.822353711836871e-7,6.52333816999337e-7
DOrder 2/sparse/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,1.3576227084684099e-5,1.3446139516441854e-5,1.4088265861486468e-5,8.048358653401468e-7,1.0016605428481071e-7,1.6974689479980472e-6
DOrder 2/x + d/identity/liftSmoothSeries,1.550996340462577e-5,1.5445312368943624e-5,1.5616851167615347e-5,2.679751645889519e-7,1.3383654247093768e-7,4.967350308318497e-7
DOrder 2/x + d/identity/liftSmoothSerisAD,1.9792471505501156e-5,1.973003258360134e-5,1.9854835489575934e-5,2.136009019940361e-7,1.5937610147192e-7,2.8693467711520375e-7
DOrder 2/x + d/identity/liftSmoothSuccinctTower,7.806599993579842e-6,7.777713864914313e-6,7.833895529722616e-6,9.557684494975627e-8,7.791271373829219e-8,1.3368760479318398e-7
DOrder 2/x + d/exp x/liftSmoothSeries,1.710143975466588e-5,1.7069149779620803e-5,1.7131568758698496e-5,9.978815849903846e-8,7.720360617377754e-8,1.2994593056527215e-7
DOrder 2/x + d/exp x/liftSmoothSerisAD,2.078214608416402e-5,2.070718936993026e-5,2.094598774403928e-5,3.5578440229697e-7,1.057008994317179e-7,6.167902944904016e-7
DOrder 2/x + d/exp x/liftSmoothSuccinctTower,8.523735505825588e-6,8.500266949824206e-6,8.551189491371407e-6,8.241883214065256e-8,6.554028600662636e-8,1.141988001342177e-7
DOrder 2/x + d/sin x * exp (x^2 + x)/liftSmoothSeries,2.4887316363558672e-5,2.487153834051021e-5,2.49020870124066e-5,5.3051848272219576e-8,4.457726698773264e-8,6.616452007334472e-8
DOrder 2/x + d/sin x * exp (x^2 + x)/liftSmoothSerisAD,2.595631184203142e-5,2.5819537517694256e-5,2.615421018452245e-5,5.702924111690914e-7,3.6944926561435744e-7,8.323566499320497e-7
DOrder 2/x + d/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,1.0915820427789072e-5,1.084447106716716e-5,1.106838274607034e-5,3.2468860097789105e-7,1.943507027913503e-7,4.804349320700826e-7
DOrder 2/x + d/sin x * exp (y^2 + z)/liftSmoothSeries,9.894366548787775e-5,9.863420133644835e-5,9.962976613499897e-5,1.5320703056862882e-6,6.802610084489226e-7,2.7104406412295458e-6
DOrder 2/x + d/sin x * exp (y^2 + z)/liftSmoothSerisAD,4.276723422753061e-5,4.2672141019881354e-5,4.287161871256407e-5,3.4213177063402186e-7,2.524831162716848e-7,5.272569741634196e-7
DOrder 2/x + d/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,2.5970524154728464e-5,2.585669981906648e-5,2.6152797979278568e-5,4.648239967861091e-7,2.644506237331586e-7,7.162706356399868e-7
DOrder 2/dense/identity/liftSmoothSeries,1.551028010311079e-5,1.547789361353757e-5,1.55349874010111e-5,1.0023384867170323e-7,8.167315613870279e-8,1.1937327722117038e-7
DOrder 2/dense/identity/liftSmoothSerisAD,1.987018300119773e-5,1.9833583373317977e-5,1.9915161099962677e-5,1.362736003701793e-7,1.0154536882113669e-7,1.9232448303078367e-7
DOrder 2/dense/identity/liftSmoothSuccinctTower,7.860490954659926e-6,7.835318548771219e-6,7.941518948698906e-6,1.4342250469119866e-7,4.971178500557099e-8,2.864711517229813e-7
DOrder 2/dense/exp x/liftSmoothSeries,1.7188966201993463e-5,1.7117799908738984e-5,1.7319680624809684e-5,3.3258819371785073e-7,1.7242939551788658e-7,4.969128511672912e-7
DOrder 2/dense/exp x/liftSmoothSerisAD,2.1014323482841275e-5,2.075790348020478e-5,2.1969739137150224e-5,1.597238422119194e-6,1.663478438535026e-7,3.3803720417425328e-6
DOrder 2/dense/exp x/liftSmoothSuccinctTower,8.565973623557245e-6,8.535065570671333e-6,8.613191192668702e-6,1.2189081535722908e-7,8.783732147263346e-8,1.8363145645485492e-7
DOrder 2/dense/sin x * exp (x^2 + x)/liftSmoothSeries,2.505141295923406e-5,2.4948896097515952e-5,2.5248222593296513e-5,4.6008786731506225e-7,2.63795210289551e-7,7.495728873081863e-7
DOrder 2/dense/sin x * exp (x^2 + x)/liftSmoothSerisAD,2.5744687337687715e-5,2.5667629645372896e-5,2.6043007672564462e-5,4.39247253493923e-7,8.79514934871178e-8,9.040663619979154e-7
DOrder 2/dense/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,1.0792777041685315e-5,1.0749320662727662e-5,1.095203515507194e-5,2.421524572918317e-7,1.032852993179126e-7,5.100429830917359e-7
DOrder 2/dense/sin x * exp (y^2 + z)/liftSmoothSeries,9.826733731422905e-5,9.792537286816136e-5,9.878526660515817e-5,1.4033270939707373e-6,8.456801947860503e-7,2.693238983383315e-6
DOrder 2/dense/sin x * exp (y^2 + z)/liftSmoothSerisAD,4.255059752279447e-5,4.238081298426121e-5,4.280764462671303e-5,7.078967242855071e-7,5.186494599157173e-7,9.914846591639315e-7
DOrder 2/dense/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,2.589783151529825e-5,2.5732826635898723e-5,2.634308580999466e-5,7.975342474268522e-7,3.7448673640709937e-7,1.4929807793925716e-6
DOrder 3/sparse/identity/liftSmoothSeries,2.8546061428701766e-5,2.8450014637234066e-5,2.8661322875373633e-5,3.428925806689389e-7,2.66086501709706e-7,4.7149864853939585e-7
DOrder 3/sparse/identity/liftSmoothSerisAD,1.6369243588267794e-5,1.631444522663742e-5,1.6435439265250914e-5,2.084610183125067e-7,1.687954703622424e-7,2.8718134612308746e-7
DOrder 3/sparse/identity/liftSmoothSuccinctTower,4.243315322807954e-6,4.2282957248323835e-6,4.259388211321051e-6,5.3887856762288684e-8,4.669737246939398e-8,6.292457010824497e-8
DOrder 3/sparse/exp x/liftSmoothSeries,3.467723776495919e-5,3.452516462228736e-5,3.4904047144692606e-5,6.138022427495218e-7,4.3549235859409765e-7,8.625177945529552e-7
DOrder 3/sparse/exp x/liftSmoothSerisAD,1.7560314892486687e-5,1.7469038435454565e-5,1.7738900814845963e-5,4.447495253068753e-7,2.1474401834516068e-7,8.233679177222777e-7
DOrder 3/sparse/exp x/liftSmoothSuccinctTower,4.557312900300725e-6,4.531624646890841e-6,4.615587344980604e-6,1.245292887194791e-7,5.761777773589651e-8,2.3463617479064608e-7
DOrder 3/sparse/sin x * exp (x^2 + x)/liftSmoothSeries,5.4177312945701755e-5,5.403106548070429e-5,5.4653820596674914e-5,7.92614876491339e-7,3.112392087882275e-7,1.5480843016420772e-6
DOrder 3/sparse/sin x * exp (x^2 + x)/liftSmoothSerisAD,1.981139551390018e-5,1.9745331099810368e-5,2.0079012164907023e-5,3.798847909995387e-7,1.253615559343122e-7,8.188950038941116e-7
DOrder 3/sparse/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,4.847488482405278e-6,4.826281240092342e-6,4.8663825505914985e-6,6.781064840414363e-8,5.83029703788623e-8,7.955689045961164e-8
DOrder 3/sparse/sin x * exp (y^2 + z)/liftSmoothSeries,4.937363029135573e-4,4.7672189930413327e-4,5.545010264511044e-4,1.0166100381797327e-4,2.0190777915197273e-5,2.0987384154221578e-4
DOrder 3/sparse/sin x * exp (y^2 + z)/liftSmoothSerisAD,3.136428401508288e-5,3.124868269148102e-5,3.157849740660173e-5,4.954991301122831e-7,2.983435095599193e-7,8.252401432666794e-7
DOrder 3/sparse/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,1.432331176258556e-5,1.4292165931717209e-5,1.438887147590314e-5,1.3482055374403798e-7,7.601746645351047e-8,2.7005948240480313e-7
DOrder 3/x + d/identity/liftSmoothSeries,3.423405250475178e-5,3.407240948307263e-5,3.478748255959983e-5,9.010021374870499e-7,2.443769194818189e-7,1.838737465939904e-6
DOrder 3/x + d/identity/liftSmoothSerisAD,3.11217666413208e-5,3.0974401448952015e-5,3.1676388736853986e-5,7.942156587602052e-7,2.86602536066647e-7,1.5827694994646354e-6
DOrder 3/x + d/identity/liftSmoothSuccinctTower,9.435566386999974e-6,9.364683204435993e-6,9.601192452729316e-6,3.578489319363216e-7,1.341066289807175e-7,7.238877362441782e-7
DOrder 3/x + d/exp x/liftSmoothSeries,4.122210549049191e-5,4.1042140908664034e-5,4.148672162202623e-5,7.303755343865632e-7,4.946832876784217e-7,1.267777251454316e-6
DOrder 3/x + d/exp x/liftSmoothSerisAD,3.373391558848169e-5,3.3579811741964585e-5,3.395229494566535e-5,6.580243773498766e-7,4.234705831268405e-7,1.110104592426475e-6
DOrder 3/x + d/exp x/liftSmoothSuccinctTower,1.3110883866086955e-5,1.3068253216697773e-5,1.3184485714389956e-5,2.1073501929333305e-7,1.4068575258577767e-7,3.3917941052409626e-7
DOrder 3/x + d/sin x * exp (x^2 + x)/liftSmoothSeries,6.09555129331059e-5,6.0752651410103806e-5,6.115825382887217e-5,7.082282518142251e-7,5.554428536264645e-7,9.425721329877117e-7
DOrder 3/x + d/sin x * exp (x^2 + x)/liftSmoothSerisAD,4.50298802612792e-5,4.446300755693727e-5,4.5980141755818194e-5,2.5459734848263736e-6,1.370171843771128e-6,4.3980191191813714e-6
DOrder 3/x + d/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,1.794496761307503e-5,1.785565990044519e-5,1.8015414855168016e-5,2.593254365074287e-7,2.095220570761507e-7,3.2464001596585725e-7
DOrder 3/x + d/sin x * exp (y^2 + z)/liftSmoothSeries,4.910219379420862e-4,4.875481452411387e-4,4.970730379546503e-4,1.5150492624576078e-5,8.857856570774178e-6,2.6574743707134752e-5
DOrder 3/x + d/sin x * exp (y^2 + z)/liftSmoothSerisAD,6.63450502067195e-5,6.607358745490231e-5,6.6765530490958e-5,1.1466741766018123e-6,7.262545663123041e-7,1.8433153377926181e-6
DOrder 3/x + d/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,3.5603509380470696e-5,3.517154426999863e-5,3.7316816221363115e-5,2.6419281179205367e-6,8.093545148906498e-7,5.41105426356183e-6
DOrder 3/dense/identity/liftSmoothSeries,3.5955486694062436e-5,3.583240425378058e-5,3.61564661043805e-5,5.385679257816445e-7,3.8638949210597914e-7,7.697184831851974e-7
DOrder 3/dense/identity/liftSmoothSerisAD,4.131397592733985e-5,4.117950988225209e-5,4.144696451900838e-5,4.408111680041948e-7,3.51417663338567e-7,5.844293703460103e-7
DOrder 3/dense/identity/liftSmoothSuccinctTower,1.3362013629111682e-5,1.3304283683292115e-5,1.3411074487705174e-5,1.8136564630407657e-7,1.452616000775432e-7,2.3574228559752539e-7
DOrder 3/dense/exp x/liftSmoothSeries,4.197348719740948e-5,4.1349936510872154e-5,4.35564395482195e-5,3.1131532399988886e-6,1.0039926351194936e-6,5.770328798821496e-6
DOrder 3/dense/exp x/liftSmoothSerisAD,4.3997875908972136e-5,4.3827611911198326e-5,4.437276796017383e-5,8.008189426603383e-7,4.82189352213048e-7,1.3449854793085995e-6
DOrder 3/dense/exp x/liftSmoothSuccinctTower,1.51409564341227e-5,1.5093538652381663e-5,1.5183061375665633e-5,1.5559198530432666e-7,1.3411035325658958e-7,1.8761837265697837e-7
DOrder 3/dense/sin x * exp (x^2 + x)/liftSmoothSeries,6.119348974465649e-5,6.087481328466296e-5,6.162754458918539e-5,1.289815758232054e-6,9.336253785947881e-7,1.8003641719614899e-6
DOrder 3/dense/sin x * exp (x^2 + x)/liftSmoothSerisAD,5.272224632052374e-5,5.248712471857108e-5,5.295286768317766e-5,8.484165650039827e-7,7.298890447526231e-7,1.1339783023619278e-6
DOrder 3/dense/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,2.0374971556245928e-5,2.0320798588744533e-5,2.0465023888056577e-5,2.476991389665538e-7,1.504960763097783e-7,4.441576322984725e-7
DOrder 3/dense/sin x * exp (y^2 + z)/liftSmoothSeries,4.8469945683291796e-4,4.827307986589542e-4,4.882395841251389e-4,8.741718935559219e-6,5.54475939942866e-6,1.497681939487482e-5
DOrder 3/dense/sin x * exp (y^2 + z)/liftSmoothSerisAD,9.07383266020133e-5,9.006565600639173e-5,9.201151395003253e-5,3.1000696338402106e-6,1.3010006792332025e-6,5.3006058601472755e-6
DOrder 3/dense/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,4.0842402444667285e-5,4.065027374090871e-5,4.1157812926119994e-5,8.18103887184715e-7,4.6103342171983667e-7,1.3504086482308326e-6
DOrder 4/sparse/identity/liftSmoothSeries,6.16102757925389e-5,6.142194659077211e-5,6.179754457260964e-5,6.153096432930567e-7,4.6046030679487566e-7,8.23706595509931e-7
DOrder 4/sparse/identity/liftSmoothSerisAD,2.3878669246080297e-5,2.3764868481096295e-5,2.432839499707739e-5,6.352140244805998e-7,2.7328256451224615e-7,1.3258848040476943e-6
DOrder 4/sparse/identity/liftSmoothSuccinctTower,4.552608071159553e-6,4.531029686892889e-6,4.596627228295341e-6,9.355564273803121e-8,6.098552843042381e-8,1.526493512974412e-7
DOrder 4/sparse/exp x/liftSmoothSeries,7.777297103768926e-5,7.751143514569846e-5,7.801299377661116e-5,8.697291757341561e-7,6.928072667848623e-7,1.2191097269997441e-6
DOrder 4/sparse/exp x/liftSmoothSerisAD,2.4652358658086473e-5,2.4572514540723818e-5,2.4716331967501782e-5,2.474076673402568e-7,2.007815740484381e-7,3.3027302437198814e-7
DOrder 4/sparse/exp x/liftSmoothSuccinctTower,4.760366200130495e-6,4.739857000296277e-6,4.792487802158298e-6,8.380801056170012e-8,5.8061400659035084e-8,1.2656468165739543e-7
DOrder 4/sparse/sin x * exp (x^2 + x)/liftSmoothSeries,1.3993899563984936e-4,1.3945794767442345e-4,1.408889672686253e-4,2.235521974619866e-6,1.2727880081646164e-6,3.9771840400128244e-6
DOrder 4/sparse/sin x * exp (x^2 + x)/liftSmoothSerisAD,2.6613558342565783e-5,2.6520966484192187e-5,2.668071469571326e-5,2.888380277371309e-7,2.3396978828210869e-7,3.8424203278348315e-7
DOrder 4/sparse/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,5.148736061506058e-6,5.128089183697408e-6,5.170616893857609e-6,6.81465514920114e-8,5.391255072843309e-8,9.718594946558866e-8
DOrder 4/sparse/sin x * exp (y^2 + z)/liftSmoothSeries,2.695030941400601e-3,2.6759823692338136e-3,2.7555022796607936e-3,1.0301571982400536e-4,4.098720969952495e-5,2.0114895856065742e-4
DOrder 4/sparse/sin x * exp (y^2 + z)/liftSmoothSerisAD,3.856326297185168e-5,3.839329381369588e-5,3.869114094437852e-5,4.961101039532049e-7,4.170634577260115e-7,6.187043684120986e-7
DOrder 4/sparse/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,1.5181122051629961e-5,1.5124961369546675e-5,1.5229618989983252e-5,1.7573524872325023e-7,1.441323697133731e-7,2.2909575465576397e-7
DOrder 4/x + d/identity/liftSmoothSeries,6.892557902910499e-5,6.863422153385132e-5,6.91556266215581e-5,8.774838222193865e-7,7.29048925194023e-7,1.1321906904914284e-6
DOrder 4/x + d/identity/liftSmoothSerisAD,3.8317481212165885e-5,3.815714220918619e-5,3.847969345472798e-5,5.711802245632972e-7,4.325229439789072e-7,8.082226515010369e-7
DOrder 4/x + d/identity/liftSmoothSuccinctTower,9.82181640811101e-6,9.746852685262306e-6,9.99735167068594e-6,3.6991346286325005e-7,1.2063918674139059e-7,5.949639579442387e-7
DOrder 4/x + d/exp x/liftSmoothSeries,8.824950077384188e-5,8.784800888633967e-5,8.890836167236663e-5,1.6567010160676392e-6,1.1314226403981803e-6,2.790227506107017e-6
DOrder 4/x + d/exp x/liftSmoothSerisAD,4.4424424819189395e-5,4.434153812220204e-5,4.4717937478716366e-5,4.5851317716086027e-7,2.0611355963238683e-7,9.590392926599308e-7
DOrder 4/x + d/exp x/liftSmoothSuccinctTower,1.664207090733778e-5,1.650760499633874e-5,1.7048287400498453e-5,7.212823754295857e-7,2.051602635415465e-7,1.4733704324457975e-6
DOrder 4/x + d/sin x * exp (x^2 + x)/liftSmoothSeries,1.5288353564919027e-4,1.5213703481938782e-4,1.5383793991485099e-4,2.86764436956454e-6,2.349162869574689e-6,3.879871893892475e-6
DOrder 4/x + d/sin x * exp (x^2 + x)/liftSmoothSerisAD,6.049903722822473e-5,6.02452442773073e-5,6.085530837498399e-5,9.739115625529055e-7,7.293839324781574e-7,1.4009041298305699e-6
DOrder 4/x + d/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,2.490363749830874e-5,2.474392625077058e-5,2.519594326847755e-5,7.342762349243609e-7,5.246774703240185e-7,1.1955220490095694e-6
DOrder 4/x + d/sin x * exp (y^2 + z)/liftSmoothSeries,2.8712370667373765e-3,2.8333373104804174e-3,2.9191235791827517e-3,1.5125023642344914e-4,1.0746028363755808e-4,2.2341068381658656e-4
DOrder 4/x + d/sin x * exp (y^2 + z)/liftSmoothSerisAD,8.362877544999033e-5,8.321817195469666e-5,8.426447201584204e-5,1.647132443680987e-6,8.89821426420902e-7,2.5511873385570316e-6
DOrder 4/x + d/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,4.326975105703659e-5,4.3152063616834066e-5,4.355933708476618e-5,5.608459401511022e-7,1.1631785982969872e-7,9.800720066806522e-7
DOrder 4/dense/identity/liftSmoothSeries,7.568686987916343e-5,7.551832783768811e-5,7.608097945257646e-5,7.911817166046836e-7,4.009364581634222e-7,1.3069013990603587e-6
DOrder 4/dense/identity/liftSmoothSerisAD,7.340090419233709e-5,7.328188893949055e-5,7.358684833005705e-5,4.893263170073507e-7,3.0718782090136997e-7,7.199831779762792e-7
DOrder 4/dense/identity/liftSmoothSuccinctTower,1.9339785489080987e-5,1.919929936024742e-5,1.970752678187662e-5,7.615687846818062e-7,1.5462318798122182e-7,1.5726049653092694e-6
DOrder 4/dense/exp x/liftSmoothSeries,9.21637828960482e-5,9.183454274966928e-5,9.378633656402245e-5,2.089881221954388e-6,1.627563927574907e-7,4.779356533024048e-6
DOrder 4/dense/exp x/liftSmoothSerisAD,7.713766611135389e-5,7.704645141474363e-5,7.731870793145159e-5,4.187582968767513e-7,2.0130295499690066e-7,6.863290382122278e-7
DOrder 4/dense/exp x/liftSmoothSuccinctTower,2.2587621726898753e-5,2.248773375805436e-5,2.274153909028854e-5,4.4232784133659233e-7,3.238452112555078e-7,6.052603704408233e-7
DOrder 4/dense/sin x * exp (x^2 + x)/liftSmoothSeries,1.5437980826488176e-4,1.534581448772851e-4,1.5585648019696168e-4,3.864955304528525e-6,2.88046113422522e-6,4.96089583177159e-6
DOrder 4/dense/sin x * exp (x^2 + x)/liftSmoothSerisAD,9.505011537795691e-5,9.36732438189549e-5,9.889918546802905e-5,7.362875383528788e-6,2.216437598827574e-6,1.5772893431087868e-5
DOrder 4/dense/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,3.0876983223417106e-5,3.083234589019824e-5,3.094946717104244e-5,1.8295858417427292e-7,9.553318663968911e-8,2.8067210436182346e-7
DOrder 4/dense/sin x * exp (y^2 + z)/liftSmoothSeries,2.847510058301671e-3,2.815537175236686e-3,2.9233040851283794e-3,1.4534256509212326e-4,1.8036925056146323e-5,2.563809503891489e-4
DOrder 4/dense/sin x * exp (y^2 + z)/liftSmoothSerisAD,1.7305512864812902e-4,1.7189549111812382e-4,1.752232949310748e-4,4.8683820803586795e-6,3.3371140904019267e-6,7.181986581315725e-6
DOrder 4/dense/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,5.638172196700379e-5,5.6268275093283206e-5,5.6617525504132665e-5,5.729455969011213e-7,2.389856878847667e-7,9.140017674972351e-7
DOrder 3 |*| DOrder 4/sparse/identity/liftSmoothSeries,7.376762353027029e-4,7.287166977953226e-4,7.675679096796948e-4,5.4023407832281944e-5,1.0134237736348377e-5,1.1327791036099821e-4
DOrder 3 |*| DOrder 4/sparse/identity/liftSmoothSerisAD,1.3403066766874634e-4,1.333341936281036e-4,1.3614353383317997e-4,3.6487811099182804e-6,1.4880530732570886e-6,7.001802329209964e-6
DOrder 3 |*| DOrder 4/sparse/identity/liftSmoothSuccinctTower,1.0566565363154984e-5,1.0542528152413256e-5,1.0610979297411887e-5,1.054710473126377e-7,6.533687578290467e-8,1.659624655865496e-7
DOrder 3 |*| DOrder 4/sparse/exp x/liftSmoothSeries,1.0100362307951163e-3,1.00076026544643e-3,1.0377891468378103e-3,5.892573256005828e-5,5.705570048291435e-6,1.136106973644957e-4
DOrder 3 |*| DOrder 4/sparse/exp x/liftSmoothSerisAD,1.3418607663580678e-4,1.338264510146232e-4,1.347751266827251e-4,1.5266937031292793e-6,1.002019101832194e-6,2.418614313633431e-6
DOrder 3 |*| DOrder 4/sparse/exp x/liftSmoothSuccinctTower,1.0950636434989631e-5,1.0931429090164607e-5,1.097064133400536e-5,6.53537252702091e-8,4.9263836584746996e-8,8.863740875021295e-8
DOrder 3 |*| DOrder 4/sparse/sin x * exp (x^2 + x)/liftSmoothSeries,2.214144522416965e-3,2.1935993837930608e-3,2.268957196185449e-3,1.0131087462833306e-4,2.4006636955913103e-5,2.1652055967766526e-4
DOrder 3 |*| DOrder 4/sparse/sin x * exp (x^2 + x)/liftSmoothSerisAD,1.370053103668912e-4,1.3642358782631553e-4,1.384984536695554e-4,2.824480871769532e-6,1.2432431286982874e-6,5.145632882774892e-6
DOrder 3 |*| DOrder 4/sparse/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,1.2376910326846949e-5,1.233524270866603e-5,1.2462576012533095e-5,1.8317215672527906e-7,9.09306586550997e-8,3.5349667546742295e-7
DOrder 3 |*| DOrder 4/sparse/sin x * exp (y^2 + z)/liftSmoothSeries,0.1454031985199603,0.1446053523411111,0.14631682677333332,1.4365871764625557e-3,1.1534197228471072e-3,1.8710673264982728e-3
DOrder 3 |*| DOrder 4/sparse/sin x * exp (y^2 + z)/liftSmoothSerisAD,1.529270955161433e-4,1.5254001123589272e-4,1.5431474396819446e-4,2.155216798113379e-6,7.566006605648185e-7,4.723682100718048e-6
DOrder 3 |*| DOrder 4/sparse/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,3.0170276418883037e-5,3.0087652993417993e-5,3.0302855769149058e-5,3.451183677372796e-7,1.9604040661924455e-7,6.155484297003399e-7
DOrder 3 |*| DOrder 4/x + d/identity/liftSmoothSeries,7.853213588491843e-4,7.73349435284369e-4,8.179357049301945e-4,6.293443096706292e-5,2.218367250275562e-5,1.247680740255589e-4
DOrder 3 |*| DOrder 4/x + d/identity/liftSmoothSerisAD,1.565896291194962e-4,1.5623618974267817e-4,1.5691551005204152e-4,1.095235771647086e-6,8.37021263041353e-7,1.5294414112351856e-6
DOrder 3 |*| DOrder 4/x + d/identity/liftSmoothSuccinctTower,2.1679466949864196e-5,2.1283875642292137e-5,2.286105131552059e-5,2.1509895956711015e-6,6.831568551778841e-7,4.689958139482066e-6
DOrder 3 |*| DOrder 4/x + d/exp x/liftSmoothSeries,1.064266040838384e-3,1.0529828235235471e-3,1.1080551592716563e-3,6.831953120952288e-5,1.847325662488591e-5,1.4034277277995416e-4
DOrder 3 |*| DOrder 4/x + d/exp x/liftSmoothSerisAD,1.6953140360878702e-4,1.690777345789363e-4,1.7039664119366835e-4,2.078960420486622e-6,9.748392722146146e-7,3.3534433255649675e-6
DOrder 3 |*| DOrder 4/x + d/exp x/liftSmoothSuccinctTower,3.3752604140508275e-5,3.3632790897559974e-5,3.392419606315859e-5,4.93130515038236e-7,3.8100226553279214e-7,7.61267759086755e-7
DOrder 3 |*| DOrder 4/x + d/sin x * exp (x^2 + x)/liftSmoothSeries,2.2580148762991414e-3,2.2387942282645176e-3,2.3203881738777746e-3,9.887036208091918e-5,4.2571080612076696e-5,2.0544535346323563e-4
DOrder 3 |*| DOrder 4/x + d/sin x * exp (x^2 + x)/liftSmoothSerisAD,1.920574001901991e-4,1.912637883172876e-4,1.932966088490534e-4,3.5021612344653183e-6,2.288248103467826e-6,5.796630388109574e-6
DOrder 3 |*| DOrder 4/x + d/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,4.3944408514257596e-5,4.376351364452471e-5,4.411398394891083e-5,6.078644548425835e-7,4.942488686929946e-7,8.64653007781655e-7
DOrder 3 |*| DOrder 4/x + d/sin x * exp (y^2 + z)/liftSmoothSeries,0.1464762322677381,0.145767249185,0.1475343104690476,1.4981209551593105e-3,6.34701502768723e-4,2.3675524143563376e-3
DOrder 3 |*| DOrder 4/x + d/sin x * exp (y^2 + z)/liftSmoothSerisAD,2.2413204612908898e-4,2.233632777072273e-4,2.247581801287495e-4,2.263419111286714e-6,1.912258459694327e-6,2.7598775542906832e-6
DOrder 3 |*| DOrder 4/x + d/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,6.944802174256016e-5,6.917895405199097e-5,6.98035956520926e-5,1.06090343117214e-6,6.692606889471686e-7,1.6897455856845955e-6
DOrder 3 |*| DOrder 4/dense/identity/liftSmoothSeries,1.278152381705404e-3,1.264971993127989e-3,1.308186871958916e-3,6.599303829216127e-5,1.547750346381106e-5,1.1075336172699528e-4
DOrder 3 |*| DOrder 4/dense/identity/liftSmoothSerisAD,6.056735020923422e-4,5.975918706795501e-4,6.359889594055425e-4,4.3778440964955495e-5,7.49386716918967e-6,9.10098079788932e-5
DOrder 3 |*| DOrder 4/dense/identity/liftSmoothSuccinctTower,1.0291318927590827e-4,1.0248721160115063e-4,1.0364022924017702e-4,1.8391272110994184e-6,1.1129481919951068e-6,2.8084939318560322e-6
DOrder 3 |*| DOrder 4/dense/exp x/liftSmoothSeries,1.5769622242732715e-3,1.5592049634190288e-3,1.6183456500236668e-3,8.586080076049789e-5,4.946815166524277e-5,1.4222731500509642e-4
DOrder 3 |*| DOrder 4/dense/exp x/liftSmoothSerisAD,6.479009793821674e-4,6.404538510593823e-4,6.738927101098793e-4,4.2628664083959765e-5,1.0431783418284708e-5,8.84181565249188e-5
DOrder 3 |*| DOrder 4/dense/exp x/liftSmoothSuccinctTower,1.2563742124527938e-4,1.247981205023754e-4,1.2727549088513887e-4,3.911264583290286e-6,1.8264975210530895e-6,8.409991022797663e-6
DOrder 3 |*| DOrder 4/dense/sin x * exp (x^2 + x)/liftSmoothSeries,2.876580406078657e-3,2.848985925620082e-3,2.965127305971512e-3,1.3321390157746137e-4,4.837303326373727e-5,2.7557902782476997e-4
DOrder 3 |*| DOrder 4/dense/sin x * exp (x^2 + x)/liftSmoothSerisAD,7.936155480702703e-4,7.850374011608389e-4,8.345206316089436e-4,5.214726856615001e-5,9.232354841201855e-6,1.1733337414877141e-4
DOrder 3 |*| DOrder 4/dense/sin x * exp (x^2 + x)/liftSmoothSuccinctTower,1.8309847755233606e-4,1.8255105793822825e-4,1.835975345583337e-4,1.9077630544582327e-6,1.607252143168588e-6,2.364361483930089e-6
DOrder 3 |*| DOrder 4/dense/sin x * exp (y^2 + z)/liftSmoothSeries,0.1670646449377381,0.16544034272190475,0.17110421865,3.971966373517803e-3,1.4323788186481885e-3,6.516126304063015e-3
DOrder 3 |*| DOrder 4/dense/sin x * exp (y^2 + z)/liftSmoothSerisAD,1.5887722825549226e-3,1.576228279020725e-3,1.6295585587528154e-3,6.93143754371718e-5,2.395433632504001e-5,1.385882410184279e-4
DOrder 3 |*| DOrder 4/dense/sin x * exp (y^2 + z)/liftSmoothSuccinctTower,2.537134857638361e-4,2.528732351414215e-4,2.5501181965270734e-4,3.6355719114734675e-6,2.625678145883865e-6,5.412316774227104e-6
"R[x,y]/(x^3 - y^2, y^3)/sparse/identity/liftSmoothSeries",1.0806726326909986e-2,1.0740608128415664e-2,1.097851296189253e-2,2.724961989825383e-4,1.0018850901831179e-4,5.300869721529276e-4
"R[x,y]/(x^3 - y^2, y^3)/sparse/identity/liftSmoothSerisAD",2.3599468446300378e-4,2.3547197114487823e-4,2.3715659622463244e-4,2.5748211707122326e-6,1.4969312972429902e-6,4.086845386223456e-6
"R[x,y]/(x^3 - y^2, y^3)/sparse/identity/liftSmoothSuccinctTower",9.497246471590539e-6,9.458893326707932e-6,9.574871618880633e-6,1.9425277915910988e-7,8.473957178963045e-8,3.759569859969082e-7
"R[x,y]/(x^3 - y^2, y^3)/sparse/exp x/liftSmoothSeries",1.640710046335336e-2,1.6245001322583368e-2,1.6750783752544365e-2,5.66266488607225e-4,1.3597008133957333e-4,9.117397290973414e-4
"R[x,y]/(x^3 - y^2, y^3)/sparse/exp x/liftSmoothSerisAD",2.3895536642148534e-4,2.3723704996665276e-4,2.460050328831323e-4,1.017354334616281e-5,2.6667186724878107e-6,2.264149749965694e-5
"R[x,y]/(x^3 - y^2, y^3)/sparse/exp x/liftSmoothSuccinctTower",9.8824423393038e-6,9.819096359642742e-6,1.001111188151875e-5,3.0802362800314504e-7,1.761235333311299e-7,4.5429630055183133e-7
"R[x,y]/(x^3 - y^2, y^3)/sparse/sin x * exp (x^2 + x)/liftSmoothSeries",4.344278860431402e-2,4.3147605243150186e-2,4.406869922816628e-2,9.145050954218456e-4,4.4252319030191567e-4,1.515672836662295e-3
"R[x,y]/(x^3 - y^2, y^3)/sparse/sin x * exp (x^2 + x)/liftSmoothSerisAD",2.4000010024794653e-4,2.3878801960376583e-4,2.4195332917136255e-4,5.37176507674578e-6,3.2259230337378833e-6,8.199566057313853e-6
"R[x,y]/(x^3 - y^2, y^3)/sparse/sin x * exp (x^2 + x)/liftSmoothSuccinctTower",1.118779619941415e-5,1.1153177976422338e-5,1.1212793143118139e-5,1.0022230121633455e-7,7.88723756732965e-8,1.2571836476026804e-7
"R[x,y]/(x^3 - y^2, y^3)/sparse/sin x * exp (y^2 + z)/liftSmoothSeries",9.028109660082421,9.015835634595,9.050405644637777,2.7776874722332923e-2,1.4988217314325564e-2,4.3431619930867554e-2
"R[x,y]/(x^3 - y^2, y^3)/sparse/sin x * exp (y^2 + z)/liftSmoothSerisAD",2.5600726439509164e-4,2.5501996571143095e-4,2.582256670877252e-4,4.958656716302935e-6,2.4518877544954398e-6,9.184761004923154e-6
"R[x,y]/(x^3 - y^2, y^3)/sparse/sin x * exp (y^2 + z)/liftSmoothSuccinctTower",2.757625306226337e-5,2.7409844145251297e-5,2.789985370494533e-5,7.179794496628463e-7,3.9006876273881084e-7,1.1878723327068485e-6
"R[x,y]/(x^3 - y^2, y^3)/x + d/identity/liftSmoothSeries",1.1333377944148888e-2,1.1252722508507153e-2,1.151754697725482e-2,3.1758793998156137e-4,1.8242389724000796e-4,5.078467342734239e-4
"R[x,y]/(x^3 - y^2, y^3)/x + d/identity/liftSmoothSerisAD",2.597594052114403e-4,2.5888700149767554e-4,2.617390687560565e-4,4.333434228564424e-6,1.5567572952352709e-6,7.045564105161234e-6
"R[x,y]/(x^3 - y^2, y^3)/x + d/identity/liftSmoothSuccinctTower",1.8671778635207367e-5,1.85830633724596e-5,1.893285329290647e-5,4.681292208566601e-7,2.0644845865414392e-7,1.0331806375359058e-6
"R[x,y]/(x^3 - y^2, y^3)/x + d/exp x/liftSmoothSeries",1.6809460852160438e-2,1.670111620821511e-2,1.705895191388884e-2,3.8015002523720035e-4,1.6289704925318406e-4,7.232085409065702e-4
"R[x,y]/(x^3 - y^2, y^3)/x + d/exp x/liftSmoothSerisAD",2.6432255019038825e-4,2.6339140019159213e-4,2.67099265860195e-4,4.681737728077468e-6,2.0550970370801617e-6,9.627403164916527e-6
"R[x,y]/(x^3 - y^2, y^3)/x + d/exp x/liftSmoothSuccinctTower",2.430032178030748e-5,2.425290228840144e-5,2.4350724561999126e-5,1.5795388174502552e-7,1.2233598969431453e-7,2.055400223081767e-7
"R[x,y]/(x^3 - y^2, y^3)/x + d/sin x * exp (x^2 + x)/liftSmoothSeries",4.4103253505258636e-2,4.3808367867466426e-2,4.466464859191087e-2,8.132608651202313e-4,3.9413125558397747e-4,1.339848356548105e-3
"R[x,y]/(x^3 - y^2, y^3)/x + d/sin x * exp (x^2 + x)/liftSmoothSerisAD",2.83728712025362e-4,2.8234067395221425e-4,2.8633608757239735e-4,6.355508193441669e-6,4.0450603058012634e-6,1.011113251987009e-5
"R[x,y]/(x^3 - y^2, y^3)/x + d/sin x * exp (x^2 + x)/liftSmoothSuccinctTower",3.149738219789326e-5,3.1461077087427854e-5,3.156597976599664e-5,1.6377329266716923e-7,1.2244756793752963e-7,2.4966485682418144e-7
"R[x,y]/(x^3 - y^2, y^3)/x + d/sin x * exp (y^2 + z)/liftSmoothSeries",9.165622434510912,9.131309048987223,9.218353046557223,6.687038315557137e-2,3.855824114258474e-2,9.964353302861846e-2
"R[x,y]/(x^3 - y^2, y^3)/x + d/sin x * exp (y^2 + z)/liftSmoothSerisAD",3.2347711783162984e-4,3.142716531531278e-4,3.56059003007236e-4,5.411015794178463e-5,9.67345651068475e-6,1.1209422241305722e-4
"R[x,y]/(x^3 - y^2, y^3)/x + d/sin x * exp (y^2 + z)/liftSmoothSuccinctTower",5.592957944312642e-5,5.54324221500357e-5,5.6616858099241845e-5,1.980675832040658e-6,1.2411942056068965e-6,2.9124317644235977e-6
"R[x,y]/(x^3 - y^2, y^3)/dense/identity/liftSmoothSeries",1.5182358904234996e-2,1.5094570617840995e-2,1.5453483032081161e-2,3.3318669420622464e-4,1.3117585388558366e-4,6.265698905813914e-4
"R[x,y]/(x^3 - y^2, y^3)/dense/identity/liftSmoothSerisAD",4.928373846762975e-4,4.910450018756799e-4,4.955244517536102e-4,7.692040817663204e-6,4.711080205673419e-6,1.1839697714358527e-5
"R[x,y]/(x^3 - y^2, y^3)/dense/identity/liftSmoothSuccinctTower",7.310413829197552e-5,7.215285360646214e-5,7.488699064281343e-5,4.5439129715405234e-6,3.1795307373086175e-6,6.869221896865734e-6
"R[x,y]/(x^3 - y^2, y^3)/dense/exp x/liftSmoothSeries",2.18519082085147e-2,2.1494546740522594e-2,2.264476184765873e-2,1.1311220530755132e-3,6.863847444975678e-4,1.856740010396471e-3
"R[x,y]/(x^3 - y^2, y^3)/dense/exp x/liftSmoothSerisAD",6.023732878611342e-4,5.938469760891429e-4,6.269802301616615e-4,4.537843340767163e-5,1.9207370016861248e-5,9.399307646787251e-5
"R[x,y]/(x^3 - y^2, y^3)/dense/exp x/liftSmoothSuccinctTower",1.576534943143528e-4,1.5593558090473762e-4,1.6150240119684444e-4,8.242749552202822e-6,4.481439977242858e-6,1.5907743290605174e-5
"R[x,y]/(x^3 - y^2, y^3)/dense/sin x * exp (x^2 + x)/liftSmoothSeries",5.033927368376663e-2,4.9829674186064724e-2,5.1866243570011336e-2,1.5833265185185347e-3,6.923873819820631e-4,2.6905502851254995e-3
"R[x,y]/(x^3 - y^2, y^3)/dense/sin x * exp (x^2 + x)/liftSmoothSerisAD",9.992124777610243e-4,9.838348073706845e-4,1.0410694232582405e-3,7.902856300181271e-5,3.997347788502903e-5,1.4345783365533513e-4
"R[x,y]/(x^3 - y^2, y^3)/dense/sin x * exp (x^2 + x)/liftSmoothSuccinctTower",3.394616357270327e-4,3.3741210957132927e-4,3.444794725121273e-4,1.0282951820467437e-5,4.247118952609652e-6,2.1507242446602016e-5
"R[x,y]/(x^3 - y^2, y^3)/dense/sin x * exp (y^2 + z)/liftSmoothSeries",9.780008800102063,9.750786040737777,9.809645465373332,5.0782922792560824e-2,3.7253048311207196e-2,6.581426397566814e-2
"R[x,y]/(x^3 - y^2, y^3)/dense/sin x * exp (y^2 + z)/liftSmoothSerisAD",1.3778857065499266e-3,1.3511009655310829e-3,1.4773267227779741e-3,1.4445117469030416e-4,2.625490718550777e-5,3.0553329510948354e-4
"R[x,y]/(x^3 - y^2, y^3)/dense/sin x * exp (y^2 + z)/liftSmoothSuccinctTower",4.036007428581708e-4,4.0178351634258675e-4,4.0810209848583963e-4,8.501218675810197e-6,4.300060386960168e-6,1.5746914930336593e-5


==> bench-results/liftWeil-speed/exp-x.csv <==
size,AD,STower
sparse,2.3895536642148534e-4,9.8824423393038e-6
x + d,2.6432255019038825e-4,2.430032178030748e-5
dense,6.023732878611342e-4,1.576534943143528e-4


==> bench-results/liftWeil-speed/identity.csv <==
size,AD,STower
sparse,2.3599468446300378e-4,9.497246471590539e-6
x + d,2.597594052114403e-4,1.8671778635207367e-5
dense,4.928373846762975e-4,7.310413829197552e-5


==> bench-results/liftWeil-speed/sin-x-exp-y2-z.csv <==
size,AD,STower
sparse,2.5600726439509164e-4,2.757625306226337e-5
x + d,3.2347711783162984e-4,5.592957944312642e-5
dense,1.3778857065499266e-3,4.036007428581708e-4


==> bench-results/multDiffUpTo-heap.txt <==
multDiffUpTo Heap Profile

  identity
  
    0
    
      Case    Allocated  GCs
      AD          3,320    0
      diffs          24    0
      STower      2,832    0
    
    1
    
      Case    Allocated  GCs
      AD          7,792    0
      diffs          24    0
      STower      4,360    0
    
    2
    
      Case    Allocated  GCs
      AD         12,064    0
      diffs          24    0
      STower      5,552    0
    
    3
    
      Case    Allocated  GCs
      AD         15,480    0
      diffs          24    0
      STower      4,696    0
    
    4
    
      Case    Allocated  GCs
      AD         20,608    0
      diffs          24    0
      STower      5,552    0
    
    5
    
      Case    Allocated  GCs
      AD         24,880    0
      diffs          24    0
      STower      5,552    0
    
    6
    
      Case    Allocated  GCs
      AD         29,152    0
      diffs          24    0
      STower      5,552    0
    
    7
    
      Case    Allocated  GCs
      AD         33,424    0
      diffs          24    0
      STower      4,696    0
    
    8
    
      Case    Allocated  GCs
      AD         37,696    0
      diffs          24    0
      STower      5,552    0
    
    9
    
      Case    Allocated  GCs
      AD         41,968    0
      diffs          24    0
      STower      5,552    0
    
    10
    
      Case    Allocated  GCs
      AD         46,240    0
      diffs          24    0
      STower      5,552    0
  
  exp x
  
    0
    
      Case    Allocated  GCs
      AD          3,424    0
      diffs         112    0
      STower      2,328    0
    
    1
    
      Case    Allocated  GCs
      AD          8,160    0
      diffs         752    0
      STower      5,824    0
    
    2
    
      Case    Allocated  GCs
      AD         15,312    0
      diffs       1,336    0
      STower      9,640    0
    
    3
    
      Case    Allocated  GCs
      AD         23,872    0
      diffs       1,896    0
      STower     13,136    0
    
    4
    
      Case    Allocated  GCs
      AD         33,968    0
      diffs       2,456    0
      STower     16,856    0
    
    5
    
      Case    Allocated  GCs
      AD         45,656    0
      diffs       3,016    0
      STower     20,800    0
    
    6
    
      Case    Allocated  GCs
      AD         57,896    0
      diffs       3,576    0
      STower     24,016    0
    
    7
    
      Case    Allocated  GCs
      AD         74,032    0
      diffs       4,136    0
      STower     29,168    0
    
    8
    
      Case    Allocated  GCs
      AD         90,832    0
      diffs       4,696    0
      STower     33,688    0
    
    9
    
      Case    Allocated  GCs
      AD        109,448    0
      diffs       4,400    0
      STower     38,432    0
    
    10
    
      Case    Allocated  GCs
      AD        129,936    0
      diffs       5,816    0
      STower     43,304    0
  
  sin x * exp y^2
  
    [0,1]
    
      Case    Allocated  GCs
      AD         29,784    0
      STower     20,088    0
    
    [2,0]
    
      Case    Allocated  GCs
      AD         50,816    0
      STower     30,776    0
    
    [2,1]
    
      Case    Allocated  GCs
      AD         76,080    0
      STower     42,280    0
    
    [2,2]
    
      Case    Allocated  GCs
      AD        105,120    0
      STower     52,896    0
    
    [3,2]
    
      Case    Allocated  GCs
      AD        148,104    0
      STower     68,088    0
    
    [4,2]
    
      Case    Allocated  GCs
      AD        205,384    0
      STower     83,272    0
    
    [3,4]
    
      Case    Allocated  GCs
      AD        228,192    0
      STower     98,680    0
    
    [5,3]
    
      Case    Allocated  GCs
      AD        329,592    0
      STower    120,944    0
    
    [3,6]
    
      Case    Allocated  GCs
      AD        338,240    0
      STower    137,128    0
    
    [6,4]
    
      Case    Allocated  GCs
      AD        492,592    0
      STower    163,896    0
  
  sin x * exp (y^2 + z)
  
    [0,0,1]
    
      Case    Allocated  GCs
      AD         45,008    0
      STower     33,112    0
    
    [1,0,1]
    
      Case    Allocated  GCs
      AD         71,808    0
      STower     49,432    0
    
    [0,1,2]
    
      Case    Allocated  GCs
      AD         99,992    0
      STower     58,144    0
    
    [1,2,1]
    
      Case    Allocated  GCs
      AD        162,704    0
      STower    101,456    0
    
    [0,3,2]
    
      Case    Allocated  GCs
      AD        200,320    0
      STower    103,984    0
    
    [2,2,2]
    
      Case    Allocated  GCs
      AD        292,728    0
      STower    171,192    0
    
    [3,2,2]
    
      Case    Allocated  GCs
      AD        381,456    0
      STower    218,808    0
    
    [3,4,1]
    
      Case    Allocated  GCs
      AD        487,832    0
      STower    276,576    0
    
    [5,3,1]
    
      Case    Allocated  GCs
      AD        614,336    0
      STower    323,040    0
    
    [2,3,5]
    
      Case    Allocated  GCs
      AD        886,112    0
      STower    372,728    0

==> bench-results/multdiffupto-heap/exp-x.csv <==
size,AD,AD-diffs,STower
0,3424,112,2328
1,8160,752,5824
2,15312,1336,9640
3,23872,1896,13136
4,33968,2456,16856
5,45656,3016,20800
6,57896,3576,24016
7,74032,4136,29168
8,90832,4696,33688
9,109448,4400,38432
10,129936,5816,43304


==> bench-results/multdiffupto-heap/identity.csv <==
size,AD,AD-diffs,STower
0,3320,24,2832
1,7792,24,4360
2,12064,24,5552
3,15480,24,4696
4,20608,24,5552
5,24880,24,5552
6,29152,24,5552
7,33424,24,4696
8,37696,24,5552
9,41968,24,5552
10,46240,24,5552


==> bench-results/multdiffupto-heap/sin-x-exp-y2-z.csv <==
size,AD,STower
1,45008,33112
2,71808,49432
3,99992,58144
4,162704,101456
5,200320,103984
6,292728,171192
7,381456,218808
8,487832,276576
9,614336,323040
10,886112,372728


==> bench-results/multdiffupto-heap/sin-x-exp-y2.csv <==
size,AD,STower
1,29784,20088
2,50816,30776
3,76080,42280
4,105120,52896
5,148104,68088
6,205384,83272
7,228192,98680
8,329592,120944
9,338240,137128
10,492592,163896


==> bench-results/multdiffupto-speed.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
identity/0/AD,1.0031172452991214e-6,9.600412903279125e-7,1.0670709307635328e-6,1.6802913459222544e-7,1.425590047188548e-7,1.9763209326849375e-7
identity/0/AD-diffs,2.0323110515324245e-8,1.952947875534437e-8,2.1112277132716282e-8,2.7684263795102778e-9,2.4617277940968132e-9,3.1854506448013893e-9
identity/0/STower,1.1665341136235039e-6,1.1240659150493103e-6,1.2154654457698208e-6,1.53185895032699e-7,1.2883229543663475e-7,1.8711374975767402e-7
identity/1/AD,2.560954545566375e-6,2.4556004855926497e-6,2.6782672320462992e-6,3.382206081093083e-7,2.953113423287601e-7,3.9682670038129377e-7
identity/1/AD-diffs,2.3757255245615875e-8,2.2938593766401198e-8,2.49116676385798e-8,3.114735788899076e-9,2.410899343157885e-9,4.299651437734898e-9
identity/1/STower,2.5309966679054476e-6,2.4296316757484966e-6,2.6754885778403922e-6,4.020750410180834e-7,3.303675196456609e-7,5.354503894398829e-7
identity/2/AD,4.131733852018831e-6,3.942125055194475e-6,4.325231736554336e-6,6.312079407194375e-7,5.192972630171199e-7,7.797938595602024e-7
identity/2/AD-diffs,2.3030206484148744e-8,2.2362506133685153e-8,2.3822397965747762e-8,2.4340498123352207e-9,1.9757882679669284e-9,3.035741756625304e-9
identity/2/STower,2.51311278542218e-6,2.411879118523697e-6,2.6162021247828983e-6,3.5064958055461525e-7,2.8201471515223837e-7,4.713483041683748e-7
identity/3/AD,5.5164690906061265e-6,5.30346673852615e-6,5.757972481041264e-6,8.215054878204033e-7,6.747248192643721e-7,9.697209599526712e-7
identity/3/AD-diffs,2.33805285393244e-8,2.2460672034684864e-8,2.474869632347688e-8,3.5982450246736067e-9,2.8456629187164627e-9,5.115564866010851e-9
identity/3/STower,2.482483422316076e-6,2.3891079336234455e-6,2.5944618562130093e-6,3.252848919600504e-7,2.794842565649033e-7,3.793833610071701e-7
identity/4/AD,6.992297794344276e-6,6.683564236231635e-6,7.378313931599899e-6,1.2013684924329741e-6,9.807061594855464e-7,1.5530602910862771e-6
identity/4/AD-diffs,2.22729576520111e-8,2.172410564065572e-8,2.2850445029676543e-8,1.9011767622481784e-9,1.571407192230601e-9,2.4437799136832134e-9
identity/4/STower,2.3258177012074684e-6,2.2548409422231255e-6,2.4223367657841674e-6,2.824417362612527e-7,2.068603342863714e-7,4.6773561364777925e-7
identity/5/AD,7.602734206722568e-6,7.387115181739004e-6,7.94214592195823e-6,8.911662502936639e-7,7.145799538514667e-7,1.1362027423627626e-6
identity/5/AD-diffs,2.1471201553976427e-8,2.1065428735429274e-8,2.1886774361479046e-8,1.4337907985779462e-9,1.2046007617371389e-9,1.7260937884392772e-9
identity/5/STower,2.164328246148155e-6,2.1310100933647765e-6,2.2134686168297418e-6,1.2711407547802753e-7,9.800786066039184e-8,1.8752708891569027e-7
identity/6/AD,7.369884460527173e-6,7.249349009700573e-6,7.619252838781198e-6,5.959871400051642e-7,3.145054356374965e-7,1.0815937195668007e-6
identity/6/AD-diffs,1.8311609715175365e-8,1.8132207665196745e-8,1.856837735569986e-8,7.616671005102637e-10,5.728747605271067e-10,1.2662226770018815e-9
identity/6/STower,1.932772086654272e-6,1.8897205384301295e-6,2.0354899114708184e-6,2.113685086344878e-7,1.0973315859898056e-7,3.8133880624137994e-7
identity/7/AD,7.858496030093515e-6,7.785003932645751e-6,7.931516906878675e-6,2.606049529954597e-7,2.1457261294388669e-7,3.1744423730642823e-7
identity/7/AD-diffs,1.8978640248277303e-8,1.8543509084827808e-8,1.995539281250724e-8,2.0294425526252102e-9,1.1465011183693126e-9,3.6274836852299005e-9
identity/7/STower,1.908327000366781e-6,1.885972989206927e-6,1.9392344960234766e-6,9.168624020151253e-8,7.475973137679205e-8,1.2064136235678242e-7
identity/8/AD,9.066092080047662e-6,8.901924359264922e-6,9.306291022744254e-6,6.490341774952331e-7,4.421982048908354e-7,1.0244308944844517e-6
identity/8/AD-diffs,1.957856585701582e-8,1.928964192162562e-8,1.999526689465324e-8,1.1454387527590117e-9,8.345213329338798e-10,1.7651989740811417e-9
identity/8/STower,1.967125746145513e-6,1.928159533190088e-6,2.0153275575147147e-6,1.4581233484668e-7,1.1077109331190432e-7,2.248338870603133e-7
identity/9/AD,1.0174050026396806e-5,9.99624955910837e-6,1.0641625404663722e-5,1.0038255948165954e-6,4.7150791854237085e-7,1.7381936198341498e-6
identity/9/AD-diffs,1.9212133665005285e-8,1.8842669010766066e-8,2.001373924182225e-8,1.6820522734669116e-9,9.30531683868495e-10,3.287766650259053e-9
identity/9/STower,1.9860760447335215e-6,1.9448368338920545e-6,2.032008227667015e-6,1.5077110516788088e-7,1.2233968977877666e-7,2.0527384353392142e-7
identity/10/AD,1.0860432245444098e-5,1.0708094207378713e-5,1.1136879866800724e-5,6.832886401853217e-7,4.150652288501806e-7,1.1505431915241913e-6
identity/10/AD-diffs,1.8243549944155462e-8,1.8021094469818544e-8,1.863760773092604e-8,9.35488618239365e-10,5.959515252074067e-10,1.6815113214675398e-9
identity/10/STower,1.8994905513909397e-6,1.8702659313714814e-6,1.9401775542507105e-6,1.1731541139845729e-7,7.368137607750469e-8,1.6682024092793963e-7
exp x/0/AD,7.962540549239617e-7,7.707631399733193e-7,8.48649190822777e-7,1.201280410101026e-7,5.639701431052753e-8,2.2223555448960895e-7
exp x/0/AD-diffs,2.9833341169090785e-8,2.927945457014072e-8,3.106847302506599e-8,2.659141670459994e-9,1.5043735912068223e-9,4.635453269379666e-9
exp x/0/STower,9.835085889411114e-7,9.680900342794247e-7,1.0046482343929256e-6,6.32872143019354e-8,4.79907016064513e-8,9.326976124552832e-8
exp x/1/AD,1.906054022019836e-6,1.8846991185961097e-6,1.935174623603952e-6,8.665972058112949e-8,6.412878641927343e-8,1.1829593785433129e-7
exp x/1/AD-diffs,1.4303035160782876e-7,1.4175031482413173e-7,1.4484607495184438e-7,5.289464553537111e-9,4.15814022164385e-9,6.63787894625495e-9
exp x/1/STower,2.1402013276414328e-6,2.1057868713980874e-6,2.209611928734823e-6,1.619963350221763e-7,1.031221244054779e-7,2.590664260692703e-7
exp x/2/AD,3.8748077151373784e-6,3.810724070275165e-6,3.997732024942116e-6,2.872443049125277e-7,1.8201198672775904e-7,5.03806057564697e-7
exp x/2/AD-diffs,2.9025576998817946e-7,2.841541379475224e-7,3.00632801604542e-7,2.5555674604705026e-8,1.703706665854929e-8,3.503140463151112e-8
exp x/2/STower,3.368464301764331e-6,3.319446506147267e-6,3.4728051866110762e-6,2.37388932931319e-7,1.4554862527140356e-7,3.998101901292154e-7
exp x/3/AD,6.074529893830493e-6,5.9911536993531655e-6,6.185614873925035e-6,3.399121425268884e-7,2.5942911624159366e-7,4.6198004854013997e-7
exp x/3/AD-diffs,4.1466690934591344e-7,4.1042907025213065e-7,4.202486999807299e-7,1.677261075084395e-8,1.3062912517043015e-8,2.164815889286701e-8
exp x/3/STower,4.590607724877242e-6,4.523450432344869e-6,4.685241800815432e-6,2.744544141392796e-7,1.959715723306755e-7,4.135868776382304e-7
exp x/4/AD,9.074786049218465e-6,8.837727931690696e-6,9.349050661996216e-6,8.673070283438505e-7,7.200226331677114e-7,1.0755904135975065e-6
exp x/4/AD-diffs,5.683017532289912e-7,5.588894729012364e-7,5.793331744220414e-7,3.3540857697570576e-8,2.7104286355537015e-8,4.462468231054684e-8
exp x/4/STower,6.1561527258702535e-6,6.051702379065168e-6,6.272956372281745e-6,3.8359449352941735e-7,2.890070059263495e-7,5.345586318218313e-7
exp x/5/AD,1.2521232440194883e-5,1.211422457769825e-5,1.3073215401574713e-5,1.6863981691870313e-6,1.3894843474855469e-6,2.329347966259442e-6
exp x/5/AD-diffs,6.749053624180912e-7,6.596890378033007e-7,7.056591731438773e-7,7.000807060787678e-8,4.6438999189768076e-8,1.081451938195548e-7
exp x/5/STower,7.917645189907975e-6,7.794290342048787e-6,8.100454889337968e-6,4.997028947564377e-7,3.778856851469802e-7,7.348203458946429e-7
exp x/6/AD,1.5872429417306296e-5,1.5535515850675526e-5,1.6292016638089238e-5,1.3056991252719719e-6,1.078203452355369e-6,1.640242448034052e-6
exp x/6/AD-diffs,7.936068740926054e-7,7.811822989174664e-7,8.308773960605914e-7,7.056167431218412e-8,2.7227779996565328e-8,1.279538853425025e-7
exp x/6/STower,9.235254052538737e-6,9.089743021435124e-6,9.443969307100408e-6,5.955312582212312e-7,4.54781224109296e-7,8.508436271747525e-7
exp x/7/AD,1.8287012690195475e-5,1.7985368713343926e-5,1.8753764656363095e-5,1.264235729315411e-6,8.02172337150565e-7,2.1191916994842267e-6
exp x/7/AD-diffs,8.958750439792681e-7,8.820430426735479e-7,9.160827049907094e-7,5.6185601006522504e-8,4.2854969522576886e-8,7.365353568500415e-8
exp x/7/STower,1.1542430104484257e-5,1.1139324793638493e-5,1.1996327902492753e-5,1.3788100375032878e-6,1.1277300890530611e-6,1.9048435207397506e-6
exp x/8/AD,2.606790794235724e-5,2.5234242528013405e-5,2.7336885240295568e-5,3.5142699522303208e-6,2.4491967943219397e-6,6.131864320062101e-6
exp x/8/AD-diffs,1.0296970268723767e-6,1.0188709314584812e-6,1.0430784337244692e-6,3.901366960725937e-8,3.234917270868098e-8,5.531480557352454e-8
exp x/8/STower,1.279159243742246e-5,1.2579015776032581e-5,1.3079118753316457e-5,8.835513319817787e-7,6.14041801199973e-7,1.3622064578287615e-6
exp x/9/AD,2.947548659184929e-5,2.897005374418653e-5,3.0024782481200276e-5,1.7550191048524446e-6,1.5062042890074677e-6,2.1408655761861827e-6
exp x/9/AD-diffs,1.1573910333040957e-6,1.1346229525667018e-6,1.206618796823519e-6,1.024868698751526e-7,5.934090625654005e-8,1.834427001655865e-7
exp x/9/STower,1.428911638717054e-5,1.4055353501295302e-5,1.4788347530685109e-5,1.029107845743084e-6,5.439854055163293e-7,1.7469428174250597e-6
exp x/10/AD,3.346371400108379e-5,3.285733470932213e-5,3.427337028337357e-5,2.346351842428352e-6,1.8264376422571882e-6,3.2464582313058983e-6
exp x/10/AD-diffs,1.2611187972518642e-6,1.242810077846099e-6,1.29911767698466e-6,8.431525645937613e-8,5.523412010379456e-8,1.3956447752471044e-7
exp x/10/STower,1.685879237383384e-5,1.650259299574043e-5,1.714687422775632e-5,1.1501559480905198e-6,9.573529608465361e-7,1.42675156296466e-6
"sin x * exp y^2/[0,1]/AD",1.0282488758024705e-5,9.856187308583203e-6,1.148727469742198e-5,2.128727461150058e-6,8.92092018864666e-7,4.362051659833626e-6
"sin x * exp y^2/[0,1]/STower",6.8289780656823305e-6,6.719113315978973e-6,6.952045297121544e-6,3.928601654318205e-7,3.087702169152273e-7,5.356192137750984e-7
"sin x * exp y^2/[2,0]/AD",1.651529666445408e-5,1.625633171627432e-5,1.679252023495304e-5,9.551166485085694e-7,7.828038309210843e-7,1.219478987358535e-6
"sin x * exp y^2/[2,0]/STower",1.1868414905898913e-5,1.1615055155668545e-5,1.2223626888931207e-5,9.559195265374078e-7,6.618036388911605e-7,1.3619803396948946e-6
"sin x * exp y^2/[2,1]/AD",2.80248296518717e-5,2.7756823053781606e-5,2.863544746496003e-5,1.2369848447597433e-6,7.380334390316519e-7,2.2080978832048872e-6
"sin x * exp y^2/[2,1]/STower",1.8324234399756938e-5,1.803562004132353e-5,1.879228388474953e-5,1.259163058672312e-6,9.246716028717105e-7,1.8570176680705188e-6
"sin x * exp y^2/[2,2]/AD",3.978194890013216e-5,3.939500965844978e-5,4.05708937276825e-5,1.8107991593637353e-6,1.0884009144321223e-6,3.3836148008943884e-6
"sin x * exp y^2/[2,2]/STower",2.340514483098569e-5,2.307006863838792e-5,2.4040943909711295e-5,1.5060127822749264e-6,1.1640133960313606e-6,2.1510838689850756e-6
"sin x * exp y^2/[3,2]/AD",5.591463151226728e-5,5.490456599263975e-5,5.720612807212613e-5,3.608411811326148e-6,2.9703941052586852e-6,4.424941623859059e-6
"sin x * exp y^2/[3,2]/STower",3.099119648632777e-5,3.0384168893419475e-5,3.160448187955624e-5,2.0850779665433124e-6,1.7099845614810863e-6,2.562697934811383e-6
"sin x * exp y^2/[4,2]/AD",7.46017004756418e-5,7.355532604454168e-5,7.619502875262133e-5,4.1356413297010106e-6,3.279819146627023e-6,5.3232074347486515e-6
"sin x * exp y^2/[4,2]/STower",3.592243745687988e-5,3.538551660102066e-5,3.669485334919061e-5,2.3659436719267644e-6,1.698198512730996e-6,3.5762282498571834e-6
"sin x * exp y^2/[3,4]/AD",8.153208011809698e-5,8.045842426934936e-5,8.302916348273282e-5,4.250959015701357e-6,2.9412836414717164e-6,6.818594982476657e-6
"sin x * exp y^2/[3,4]/STower",4.254621892528886e-5,4.1831749264214955e-5,4.345764119258837e-5,2.7857861569483138e-6,1.6630027684801759e-6,4.069778687644554e-6
"sin x * exp y^2/[5,3]/AD",1.1217103120257956e-4,1.1063195980179261e-4,1.1386862794826857e-4,5.4774880637710245e-6,4.496029331007462e-6,6.731600138051688e-6
"sin x * exp y^2/[5,3]/STower",5.1713340114033174e-5,5.101755479268114e-5,5.2604834688158373e-5,2.678201131920313e-6,2.2134439576176526e-6,3.3515201592401516e-6
"sin x * exp y^2/[3,6]/AD",1.1559356950938353e-4,1.1427492080133295e-4,1.1733165256901016e-4,5.298662200407908e-6,4.050832715475959e-6,8.225162396157528e-6
"sin x * exp y^2/[3,6]/STower",5.5874687742740755e-5,5.535522059539322e-5,5.646310331156155e-5,1.933090503778735e-6,1.5775236519209087e-6,2.4835075258376217e-6
"sin x * exp y^2/[6,4]/AD",1.58623617431382e-4,1.5592211362948965e-4,1.6247943783872682e-4,1.1614909417310206e-5,8.698223727846647e-6,1.974112994586144e-5
"sin x * exp y^2/[6,4]/STower",7.039539058333626e-5,6.959669347051314e-5,7.143727682004384e-5,3.2357277315183135e-6,2.5760421740600054e-6,4.018685390572518e-6
"sin x * exp (y^2 + z)/[0,0,1]/AD",1.375889846891159e-5,1.3097544167194553e-5,1.6219622314313896e-5,3.813489690347121e-6,6.802476209500015e-7,8.024968715126745e-6
"sin x * exp (y^2 + z)/[0,0,1]/STower",1.0783715397691819e-5,1.0658807521285949e-5,1.0980950570289488e-5,5.146777825220529e-7,4.194539673642312e-7,7.249930480557669e-7
"sin x * exp (y^2 + z)/[1,0,1]/AD",2.636329145400441e-5,2.5612716504395645e-5,2.732624533306888e-5,2.8694110887424163e-6,2.192833560366852e-6,4.074571552613955e-6
"sin x * exp (y^2 + z)/[1,0,1]/STower",2.14437465666524e-5,2.100746167485672e-5,2.205862317786206e-5,1.6638346856629788e-6,1.2298500727284812e-6,2.418760326937715e-6
"sin x * exp (y^2 + z)/[0,1,2]/AD",3.776788249226719e-5,3.714201544443669e-5,3.9028201010251494e-5,3.0582410111613378e-6,1.6825000782419584e-6,5.179004940088863e-6
"sin x * exp (y^2 + z)/[0,1,2]/STower",2.187300121026572e-5,2.155723142109213e-5,2.2586280389744348e-5,1.5151887758974953e-6,8.722617812843685e-7,2.7405843434887576e-6
"sin x * exp (y^2 + z)/[1,2,1]/AD",6.425007733320629e-5,6.29033928487257e-5,6.678145652855652e-5,6.153653396351334e-6,3.4749733603737695e-6,1.1203348989842732e-5
"sin x * exp (y^2 + z)/[1,2,1]/STower",4.2349641940012e-5,4.171778557413901e-5,4.328589479736504e-5,2.5227273096992594e-6,1.7916387581087126e-6,4.015529567578559e-6
"sin x * exp (y^2 + z)/[0,3,2]/AD",7.69661368526768e-5,7.584204588344922e-5,7.796916864840455e-5,3.4799086902973614e-6,2.9082733871661657e-6,4.631396094067093e-6
"sin x * exp (y^2 + z)/[0,3,2]/STower",3.982935972119038e-5,3.92183783020966e-5,4.042704024354648e-5,2.0894354950816234e-6,1.8006209175163893e-6,2.4655586858474803e-6
"sin x * exp (y^2 + z)/[2,2,2]/AD",1.0994308979230566e-4,1.083587572669757e-4,1.118844671042058e-4,5.879304933102454e-6,4.586835915258505e-6,7.734781361775084e-6
"sin x * exp (y^2 + z)/[2,2,2]/STower",7.269168950083486e-5,7.201040631332332e-5,7.339989770982765e-5,2.428694826879182e-6,1.9838300492741833e-6,3.067363692094012e-6
"sin x * exp (y^2 + z)/[3,2,2]/AD",1.3420380008005703e-4,1.3190775112428992e-4,1.3735518620306921e-4,8.870715854259611e-6,5.7954634699967615e-6,1.3277165537251213e-5
"sin x * exp (y^2 + z)/[3,2,2]/STower",9.353073551613677e-5,9.254055900024405e-5,9.462383676700313e-5,3.737978980620764e-6,3.101173564088553e-6,4.796343323452877e-6
"sin x * exp (y^2 + z)/[3,4,1]/AD",1.7203638235983087e-4,1.6929738694522968e-4,1.750559870661354e-4,9.341331610971754e-6,7.317744806288114e-6,1.1810134438400728e-5
"sin x * exp (y^2 + z)/[3,4,1]/STower",1.1391645004207675e-4,1.1250752090759248e-4,1.1644300066557446e-4,6.7482146588750745e-6,4.587276513005982e-6,1.0536719472885634e-5
"sin x * exp (y^2 + z)/[5,3,1]/AD",2.0215679841982295e-4,1.9866001835938218e-4,2.05758486767223e-4,1.2228623576572345e-5,1.0889536988731649e-5,1.3883238309487514e-5
"sin x * exp (y^2 + z)/[5,3,1]/STower",1.407979643320745e-4,1.39286798042079e-4,1.4278747767593251e-4,5.887521750662737e-6,4.553051486408195e-6,7.691808938653652e-6
"sin x * exp (y^2 + z)/[2,3,5]/AD",3.0506970168701854e-4,3.014432887844751e-4,3.118921615385868e-4,1.6719670968158967e-5,1.068272376759009e-5,2.665377989539167e-5
"sin x * exp (y^2 + z)/[2,3,5]/STower",1.5796993206192432e-4,1.5556553490270642e-4,1.6035242542170535e-4,8.163481668860446e-6,7.034497701783238e-6,9.587894564122832e-6
"sin x * exp (y^2 + z)/[5,4,2]/AD",3.330638841753942e-4,3.2390512846382837e-4,3.409243193672793e-4,2.716797297548782e-5,2.299801314255414e-5,3.1599112003093466e-5
"sin x * exp (y^2 + z)/[5,4,2]/STower",2.25717367999811e-4,2.2135362416048396e-4,2.3144100628068952e-4,1.778591512185473e-5,1.3234022044834939e-5,2.5060374605926368e-5
"sin x * exp (y^2 + z)/[3,4,5]/AD",4.990704188978341e-4,4.897793968733101e-4,5.08644575287666e-4,3.201733376220533e-5,2.654193294650425e-5,4.4071938856047856e-5
"sin x * exp (y^2 + z)/[3,4,5]/STower",2.6635791915533355e-4,2.631381366951361e-4,2.724966499478289e-4,1.534465293439082e-5,1.0616982720282985e-5,2.391445470965967e-5


==> bench-results/multdiffupto-speed/exp-x.csv <==
size,AD,STower,AD-diffs
0,7.962540549239617e-7,9.835085889411114e-7,2.9833341169090785e-8
1,1.906054022019836e-6,2.1402013276414328e-6,1.4303035160782876e-7
2,3.8748077151373784e-6,3.368464301764331e-6,2.9025576998817946e-7
3,6.074529893830493e-6,4.590607724877242e-6,4.1466690934591344e-7
4,9.074786049218465e-6,6.1561527258702535e-6,5.683017532289912e-7
5,1.2521232440194883e-5,7.917645189907975e-6,6.749053624180912e-7
6,1.5872429417306296e-5,9.235254052538737e-6,7.936068740926054e-7
7,1.8287012690195475e-5,1.1542430104484257e-5,8.958750439792681e-7
8,2.606790794235724e-5,1.279159243742246e-5,1.0296970268723767e-6
9,2.947548659184929e-5,1.428911638717054e-5,1.1573910333040957e-6
10,3.346371400108379e-5,1.685879237383384e-5,1.2611187972518642e-6


==> bench-results/multdiffupto-speed/identity.csv <==
size,AD,STower,AD-diffs
0,1.0031172452991214e-6,1.1665341136235039e-6,2.0323110515324245e-8
1,2.560954545566375e-6,2.5309966679054476e-6,2.3757255245615875e-8
2,4.131733852018831e-6,2.51311278542218e-6,2.3030206484148744e-8
3,5.5164690906061265e-6,2.482483422316076e-6,2.33805285393244e-8
4,6.992297794344276e-6,2.3258177012074684e-6,2.22729576520111e-8
5,7.602734206722568e-6,2.164328246148155e-6,2.1471201553976427e-8
6,7.369884460527173e-6,1.932772086654272e-6,1.8311609715175365e-8
7,7.858496030093515e-6,1.908327000366781e-6,1.8978640248277303e-8
8,9.066092080047662e-6,1.967125746145513e-6,1.957856585701582e-8
9,1.0174050026396806e-5,1.9860760447335215e-6,1.9212133665005285e-8
10,1.0860432245444098e-5,1.8994905513909397e-6,1.8243549944155462e-8


==> bench-results/multdiffupto-speed/sin-x-exp-y2-z.csv <==
size,AD,STower
1,1.375889846891159e-5,1.0783715397691819e-5
2,2.636329145400441e-5,2.14437465666524e-5
3,3.776788249226719e-5,2.187300121026572e-5
4,6.425007733320629e-5,4.2349641940012e-5
5,7.69661368526768e-5,3.982935972119038e-5
6,1.0994308979230566e-4,7.269168950083486e-5
7,1.3420380008005703e-4,9.353073551613677e-5
8,1.7203638235983087e-4,1.1391645004207675e-4
9,2.0215679841982295e-4,1.407979643320745e-4
10,3.0506970168701854e-4,1.5796993206192432e-4
11,3.330638841753942e-4,2.25717367999811e-4
12,4.990704188978341e-4,2.6635791915533355e-4


==> bench-results/multdiffupto-speed/sin-x-exp-y2.csv <==
size,AD,STower
1,1.0282488758024705e-5,6.8289780656823305e-6
2,1.651529666445408e-5,1.1868414905898913e-5
3,2.80248296518717e-5,1.8324234399756938e-5
4,3.978194890013216e-5,2.340514483098569e-5
5,5.591463151226728e-5,3.099119648632777e-5
6,7.46017004756418e-5,3.592243745687988e-5
7,8.153208011809698e-5,4.254621892528886e-5
8,1.1217103120257956e-4,5.1713340114033174e-5
9,1.1559356950938353e-4,5.5874687742740755e-5
10,1.58623617431382e-4,7.039539058333626e-5


==> bench-results/processors.txt <==
  *-cpu:0
       description: CPU
       product: Intel(R) Xeon(R) CPU E5-2673 v3 @ 2.40GHz
       vendor: Intel Corp.
       physical id: 5
       bus info: cpu@0
       version: Intel(R) Xeon(R) CPU E5-2673 v3 @ 2.40GHz
       serial: None
       slot: None
       size: 2400MHz
       capacity: 4GHz
       width: 64 bits
       clock: 100MHz
       capabilities: fpu fpu_exception wp vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush mmx fxsr sse sse2 ss ht syscall nx pdpe1gb rdtscp x86-64 constant_tsc rep_good nopl xtopology cpuid pni pclmulqdq ssse3 fma cx16 pcid sse4_1 sse4_2 movbe popcnt aes xsave avx f16c rdrand hypervisor lahf_lm abm invpcid_single pti fsgsbase bmi1 avx2 smep bmi2 erms invpcid xsaveopt md_clear
  *-cpu:1
       description: CPU
       product: Xeon (None)
       vendor: None
       physical id: 6
       bus info: cpu@1
       version: Intel(R) Xeon(R) CPU E5-2673 v3 @ 2.40GHz
       serial: None
       slot: None
       size: 2400MHz
       capacity: 4GHz
       clock: 100MHz
  *-cpu:2 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 7
       version: None
       serial: None
       slot: None
  *-cpu:3 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 8
       version: None
       serial: None
       slot: None
  *-cpu:4 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 9
       version: None
       serial: None
       slot: None
  *-cpu:5 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: a
       version: None
       serial: None
       slot: None
  *-cpu:6 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: b
       version: None
       serial: None
       slot: None
  *-cpu:7 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: c
       version: None
       serial: None
       slot: None
  *-cpu:8 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: d
       version: None
       serial: None
       slot: None
  *-cpu:9 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: e
       version: None
       serial: None
       slot: None
  *-cpu:10 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: f
       version: None
       serial: None
       slot: None
  *-cpu:11 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 10
       version: None
       serial: None
       slot: None
  *-cpu:12 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 11
       version: None
       serial: None
       slot: None
  *-cpu:13 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 12
       version: None
       serial: None
       slot: None
  *-cpu:14 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 13
       version: None
       serial: None
       slot: None
  *-cpu:15 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 14
       version: None
       serial: None
       slot: None
  *-cpu:16 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 15
       version: None
       serial: None
       slot: None
  *-cpu:17 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 16
       version: None
       serial: None
       slot: None
  *-cpu:18 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 17
       version: None
       serial: None
       slot: None
  *-cpu:19 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 18
       version: None
       serial: None
       slot: None
  *-cpu:20 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 19
       version: None
       serial: None
       slot: None
  *-cpu:21 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 1a
       version: None
       serial: None
       slot: None
  *-cpu:22 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 1b
       version: None
       serial: None
       slot: None
  *-cpu:23 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 1c
       version: None
       serial: None
       slot: None
  *-cpu:24 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 1d
       version: None
       serial: None
       slot: None
  *-cpu:25 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 1e
       version: None
       serial: None
       slot: None
  *-cpu:26 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 1f
       version: None
       serial: None
       slot: None
  *-cpu:27 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 20
       version: None
       serial: None
       slot: None
  *-cpu:28 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 21
       version: None
       serial: None
       slot: None
  *-cpu:29 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 22
       version: None
       serial: None
       slot: None
  *-cpu:30 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 23
       version: None
       serial: None
       slot: None
  *-cpu:31 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 24
       version: None
       serial: None
       slot: None
  *-cpu:32 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 25
       version: None
       serial: None
       slot: None
  *-cpu:33 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 26
       version: None
       serial: None
       slot: None
  *-cpu:34 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 27
       version: None
       serial: None
       slot: None
  *-cpu:35 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 28
       version: None
       serial: None
       slot: None
  *-cpu:36 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 29
       version: None
       serial: None
       slot: None
  *-cpu:37 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 2a
       version: None
       serial: None
       slot: None
  *-cpu:38 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 2b
       version: None
       serial: None
       slot: None
  *-cpu:39 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 2c
       version: None
       serial: None
       slot: None
  *-cpu:40 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 2d
       version: None
       serial: None
       slot: None
  *-cpu:41 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 2e
       version: None
       serial: None
       slot: None
  *-cpu:42 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 2f
       version: None
       serial: None
       slot: None
  *-cpu:43 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 30
       version: None
       serial: None
       slot: None
  *-cpu:44 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 31
       version: None
       serial: None
       slot: None
  *-cpu:45 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 32
       version: None
       serial: None
       slot: None
  *-cpu:46 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 33
       version: None
       serial: None
       slot: None
  *-cpu:47 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 34
       version: None
       serial: None
       slot: None
  *-cpu:48 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 35
       version: None
       serial: None
       slot: None
  *-cpu:49 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 36
       version: None
       serial: None
       slot: None
  *-cpu:50 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 37
       version: None
       serial: None
       slot: None
  *-cpu:51 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 38
       version: None
       serial: None
       slot: None
  *-cpu:52 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 39
       version: None
       serial: None
       slot: None
  *-cpu:53 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 3a
       version: None
       serial: None
       slot: None
  *-cpu:54 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 3b
       version: None
       serial: None
       slot: None
  *-cpu:55 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 3c
       version: None
       serial: None
       slot: None
  *-cpu:56 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 3d
       version: None
       serial: None
       slot: None
  *-cpu:57 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 3e
       version: None
       serial: None
       slot: None
  *-cpu:58 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 3f
       version: None
       serial: None
       slot: None
  *-cpu:59 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 40
       version: None
       serial: None
       slot: None
  *-cpu:60 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 41
       version: None
       serial: None
       slot: None
  *-cpu:61 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 42
       version: None
       serial: None
       slot: None
  *-cpu:62 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 43
       version: None
       serial: None
       slot: None
  *-cpu:63 DISABLED
       description: CPU [empty]
       product: (None)
       vendor: None
       physical id: 44
       version: None
       serial: None
       slot: None

